Decoding Hidden Markov Models Faster Than Viterbi Via Online Matrix-Vector (max, +)-Multiplication

In this paper, we present a novel algorithm for the maximum a posteriori decoding (MAPD) of time-homogeneous Hidden Markov Models (HMM), improving the worst-case running time of the classical Viterbi algorithm by a logarithmic factor. In our approach, we interpret the Viterbi algorithm as a repeated computation of matrix-vector $(\max, +)$-multiplications. On time-homogeneous HMMs, this computation is online: a matrix, known in advance, has to be multiplied with several vectors revealed one at a time. Our main contribution is an algorithm solving this version of matrix-vector $(\max,+)$-multiplication in subquadratic time, by performing a polynomial preprocessing of the matrix. Employing this fast multiplication algorithm, we solve the MAPD problem in $O(mn^2/ \log n)$ time for any time-homogeneous HMM of size $n$ and observation sequence of length $m$, with an extra polynomial preprocessing cost negligible for $m > n$. To the best of our knowledge, this is the first algorithm for the MAPD problem requiring subquadratic time per observation, under the only assumption -- usually verified in practice -- that the transition probability matrix does not change with time.

==> experiments/plots/data/data_2.dat <==
10 2 7591 0.653061
10 2 1159 0.680851
10 2 4508 0.711111
10 2 4038 0.790698
10 2 551 0.750000
10 2 3056 0.744186
10 2 1814 0.829787
10 2 1167 0.690476
10 2 8747 0.693878
10 2 2077 0.538462
10 2 6652 0.596154
10 2 7856 0.652174
10 2 8502 0.640000
10 2 6570 0.608696
10 2 5960 0.790698
10 2 4012 0.617021
10 2 7909 0.638298
10 2 4344 0.658537
10 2 3073 0.666667
10 2 6580 0.826087
10 2 4516 0.729167
10 2 5273 0.659574
10 2 6805 0.600000
10 2 7881 0.720930
10 2 7370 0.630435
30 2 2261 0.957746
30 2 2429 1.246154
30 2 8240 1.014493
30 2 5496 1.184615
30 2 8070 1.220339
30 2 9532 1.104478
30 2 3231 1.062500
30 2 6800 1.055556
30 2 4876 1.058824
30 2 1165 0.944444
30 2 1031 1.190476
30 2 9560 1.059701
30 2 356 1.072464
30 2 951 1.063492
30 2 8408 1.095238
30 2 6288 1.014706
30 2 3249 1.015152
30 2 4792 1.156250
30 2 8223 1.014493
30 2 2127 0.985915
30 2 6747 1.250000
30 2 4056 1.126984
30 2 7602 1.142857
30 2 3670 1.147541
30 2 5370 1.043478
50 2 1600 1.565789
50 2 437 1.567568
50 2 473 1.647887
50 2 4947 1.397436
50 2 4330 1.657895
50 2 1067 1.378049
50 2 5172 1.826087
50 2 1082 1.597222
50 2 2492 1.558442
50 2 4856 1.708333
50 2 854 1.666667
50 2 4541 1.364706
50 2 9620 1.301205
50 2 1989 1.444444
50 2 7116 1.395062
50 2 3374 1.544304
50 2 3217 1.554054
50 2 5782 1.581081
50 2 9801 1.488095
50 2 866 1.453333
50 2 7337 1.474359
50 2 2945 1.434211
50 2 466 1.594595
50 2 6766 1.666667
50 2 5534 1.714286
70 2 8814 1.890244
70 2 6016 1.702970
70 2 4716 1.976744
70 2 7005 1.835294
70 2 6011 1.696629
70 2 1787 1.687500
70 2 6097 1.747253
70 2 527 1.731183
70 2 4638 1.673913
70 2 4394 1.860215
70 2 8546 1.718750
70 2 3569 1.811111
70 2 2047 1.780220
70 2 8099 1.954023
70 2 35 1.842697
70 2 4199 1.592233
70 2 4961 1.666667
70 2 6361 1.813187
70 2 2369 1.622449
70 2 3263 1.804598
70 2 9908 1.812500
70 2 5401 1.782609
70 2 3103 1.795699
70 2 5072 2.069767
70 2 4208 1.677083
90 2 7242 2.153846
90 2 7533 2.229167
90 2 7886 2.208333
90 2 5428 2.128713
90 2 5241 2.188119
90 2 9732 2.128713
90 2 2516 1.942857
90 2 14 2.402174
90 2 2482 2.257732
90 2 4217 1.918919
90 2 9628 2.056604
90 2 4022 2.087379
90 2 4404 2.113208
90 2 4900 2.081633
90 2 2522 2.147059
90 2 5393 2.182796
90 2 4956 2.099010
90 2 4630 2.009259
90 2 1976 2.255319
90 2 6966 2.028037
90 2 2769 2.402174
90 2 1801 2.038835
90 2 6453 2.089109
90 2 6492 2.018868
90 2 4084 2.295918
110 2 1871 2.486239
110 2 7174 2.351351
110 2 2441 2.297521
110 2 4377 2.422018
110 2 7680 2.319672
110 2 4348 2.245902
110 2 4268 2.514019
110 2 5096 2.330357
110 2 6678 2.333333
110 2 1577 2.301724
110 2 3341 2.228814
110 2 5521 2.286957
110 2 243 2.339286
110 2 3473 2.260870
110 2 1532 2.278261
110 2 2402 2.324324
110 2 1228 2.172414
110 2 858 2.294643
110 2 7290 2.300885
110 2 1258 2.252252
110 2 9723 2.446429
110 2 7118 2.216667
110 2 2832 2.551402
110 2 3517 2.348624
110 2 7342 2.373913
130 2 598 2.591304
130 2 4209 2.500000
130 2 7555 2.720000
130 2 8269 2.669421
130 2 3579 2.860870
130 2 7755 2.563492
130 2 9517 2.515625
130 2 5374 2.550388
130 2 9124 2.552846
130 2 3500 2.743590
130 2 333 2.536000
130 2 7053 2.938053
130 2 619 2.783333
130 2 5951 2.829060
130 2 6927 2.728814
130 2 2497 2.777778
130 2 5884 2.543103
130 2 2884 2.620968
130 2 4789 2.503937
130 2 6553 2.488000
130 2 5540 2.511450
130 2 3381 2.655462
130 2 8941 2.539683
130 2 514 2.400000
130 2 3255 2.713115
150 2 9412 3.099174
150 2 6738 2.516779
150 2 2367 2.555556
150 2 3233 2.553957
150 2 5189 2.664179
150 2 6109 2.820896
150 2 471 3.000000
150 2 9481 2.723404
150 2 875 2.906977
150 2 6036 2.834586
150 2 1268 2.868613
150 2 6981 2.869231
150 2 9391 2.991870
150 2 7701 2.480000
150 2 6863 2.595890
150 2 3756 2.848485
150 2 1582 2.520270
150 2 5250 2.975806
150 2 8536 2.802920
150 2 2368 2.952381
150 2 2451 2.794521
150 2 208 2.676259
150 2 3668 2.696296
150 2 7322 2.549296
150 2 176 2.851562
170 2 608 3.090909
170 2 3291 3.021583
170 2 3281 2.978102
170 2 3089 3.172932
170 2 2742 3.161765
170 2 817 2.949640
170 2 9100 3.151515
170 2 6907 2.970803
170 2 6963 3.138462
170 2 7866 3.078014
170 2 1958 3.100000
170 2 8315 2.712329
170 2 6564 3.150794
170 2 6061 2.809859
170 2 5519 3.021583
170 2 797 3.304688
170 2 5981 2.660131
170 2 414 3.206107
170 2 9900 3.007299
170 2 5861 3.195652
170 2 7769 3.080882
170 2 6203 3.315385
170 2 3041 3.035714
170 2 6408 3.166667
170 2 2682 3.077465
190 2 8832 3.373239
190 2 4570 3.563758
190 2 3995 3.228188
190 2 2261 3.374150
190 2 3581 3.178808
190 2 1974 3.558621
190 2 9264 3.401408
190 2 7609 3.493151
190 2 3152 3.412587
190 2 6077 3.598540
190 2 9477 3.170068
190 2 6419 3.210884
190 2 143 3.057692
190 2 4213 3.654676
190 2 8735 3.547945
190 2 4891 3.589404
190 2 1787 3.866667
190 2 9706 3.200000
190 2 2437 3.492958
190 2 3450 3.375839
190 2 1487 3.475524
190 2 8279 3.479452
190 2 54 3.213793
190 2 8041 3.510949
190 2 9097 3.145570
210 2 7222 3.772152
210 2 3933 3.647799
210 2 2681 3.462025
210 2 8036 3.664516
210 2 4506 3.592593
210 2 6923 3.660256
210 2 3937 3.384146
210 2 9562 3.409639
210 2 6329 3.460123
210 2 6098 3.420382
210 2 2094 3.462963
210 2 6111 3.191860
210 2 1251 3.638710
210 2 5596 3.721519
210 2 7167 3.681250
210 2 788 3.294118
210 2 5865 3.475904
210 2 5596 3.954839
210 2 7167 3.746753
210 2 788 3.721519
210 2 5865 3.523810
210 2 5596 3.547170
210 2 7167 3.509554
210 2 788 3.597315
210 2 5865 3.843537
230 2 5596 4.202614
230 2 2575 4.449664
230 2 6721 3.899371
230 2 3436 3.963855
230 2 1361 3.875776
230 2 5643 3.980519
230 2 473 3.944444
230 2 8693 3.830189
230 2 8577 3.497006
230 2 5797 3.880000
230 2 1877 3.980769
230 2 7096 3.714286
230 2 7921 3.738854
230 2 389 4.013158
230 2 8227 3.966667
230 2 4597 3.858065
230 2 4091 3.559748
230 2 5117 4.006944
230 2 9578 3.817568
230 2 3749 3.654321
230 2 8688 3.932432
230 2 6244 4.040000
230 2 7690 3.933775
230 2 6975 3.677215
230 2 7332 3.936620
250 2 6382 3.550562
250 2 1137 3.856287
250 2 7173 3.688235
250 2 4259 3.928144
250 2 4079 3.683908
250 2 2343 4.241611
250 2 1425 3.557471
250 2 3848 3.792899
250 2 2834 3.843023
250 2 5961 4.028409
250 2 7090 3.647059
250 2 4974 4.118343
250 2 2768 3.778947
250 2 3360 3.283582
250 2 3004 3.877907
250 2 2419 4.139535
250 2 8546 3.874286
250 2 7378 3.896552
250 2 9556 3.750000
250 2 4735 4.106509
250 2 4480 3.535354
250 2 88 4.049689
250 2 8270 4.018293
250 2 3220 3.459184
250 2 1892 3.993976
270 2 4222 4.247126
270 2 574 4.044444
270 2 9878 3.932990
270 2 5098 4.317647
270 2 7827 3.977654
270 2 4568 4.944099
270 2 1632 3.766839
270 2 5765 4.541176
270 2 3535 4.331522
270 2 6962 4.427746
270 2 5131 4.089888
270 2 297 3.962162
270 2 9510 4.623457
270 2 9864 4.509091
270 2 958 4.078212
270 2 177 4.575000
270 2 1053 4.106742
270 2 1106 4.145251
270 2 3854 4.360947
270 2 5712 4.077778
270 2 3011 4.198830
270 2 2490 4.491525
270 2 2669 3.776650
270 2 3130 4.357576
270 2 5830 4.221591
290 2 5403 4.190722
290 2 1574 4.282927
290 2 4276 4.560000
290 2 2364 4.400000
290 2 8564 4.477528
290 2 7966 4.581921
290 2 505 4.020725
290 2 2286 4.588889
290 2 9614 4.143590
290 2 3610 4.025773
290 2 674 4.360656
290 2 4033 4.261780
290 2 3209 4.050000
290 2 1415 4.368984
290 2 1724 4.451429
290 2 4453 4.390625
290 2 9326 4.167539
290 2 324 4.405405
290 2 2763 4.743169
290 2 5635 4.191710
290 2 8031 4.084158
290 2 2110 4.056995
290 2 1875 4.301587
290 2 5915 4.497207
290 2 9655 4.134021
310 2 3393 4.505208
310 2 8346 4.323529
310 2 6808 4.418848
310 2 4150 4.562500
310 2 8366 4.880435
310 2 6886 4.410000
310 2 7901 4.780000
310 2 5704 4.549738
310 2 7564 4.790576
310 2 2129 4.517241
310 2 9096 4.545946
310 2 7521 4.634921
310 2 7261 4.436548
310 2 271 4.282828
310 2 3940 4.396985
310 2 3164 4.253807
310 2 3066 4.494624
310 2 6954 4.484211
310 2 4139 4.140777
310 2 2138 4.450262
310 2 6319 4.187192
310 2 1368 4.795699
310 2 9257 4.405128
310 2 8314 4.752688
310 2 4139 4.642458
330 2 2138 4.480392
330 2 17 4.408654
330 2 8949 4.318841
330 2 3042 4.701493
330 2 920 4.637755
330 2 2956 4.606965
330 2 3383 4.932990
330 2 3744 4.342995
330 2 46 4.818182
330 2 8174 4.646465
330 2 6777 4.722222
330 2 9106 4.656863
330 2 2466 4.772021
330 2 1250 4.434146
330 2 9834 4.370370
330 2 9083 4.725000
330 2 183 4.270142
330 2 3866 4.655172
330 2 5795 4.538462
330 2 9606 4.523364
330 2 4854 4.284404
330 2 752 4.625000
330 2 9571 4.604878
330 2 1887 4.897436
330 2 8970 4.796954
350 2 6510 4.716981
350 2 6955 4.771429
350 2 7461 4.493392
350 2 1234 4.776699
350 2 2570 4.941748
350 2 74 4.888889
350 2 7303 4.956938
350 2 2812 5.004831
350 2 6354 4.948357
350 2 6987 4.936585
350 2 4148 4.829493
350 2 9699 5.058824
350 2 1712 5.121827
350 2 1328 4.995050
350 2 1006 5.097938
350 2 3420 4.840000
350 2 6067 4.812808
350 2 341 4.850000
350 2 8980 4.898990
350 2 7126 4.805687
350 2 1196 4.737864
350 2 2795 4.646226
350 2 9503 4.873786
350 2 6243 4.795238
350 2 2548 4.589623
370 2 9402 4.958716
370 2 9460 4.963636
370 2 659 5.302885
370 2 1130 4.722467
370 2 7350 5.023697
370 2 5724 4.935484
370 2 2242 5.023364
370 2 1900 5.154930
370 2 6044 4.877193
370 2 1679 5.077626
370 2 9419 4.771552
370 2 2093 4.848889
370 2 2038 4.942478
370 2 4383 5.035398
370 2 8007 4.928251
370 2 6189 4.797235
370 2 3325 5.041860
370 2 5608 5.287736
370 2 1791 4.614407
370 2 2904 4.845133
370 2 1705 4.931818
370 2 3920 5.193694
370 2 5178 4.632000
370 2 6094 5.133333
370 2 4286 4.829694
390 2 4260 4.856574
390 2 5938 5.246696
390 2 7712 5.328829
390 2 2011 4.697581
390 2 2752 5.388646
390 2 4444 5.282511
390 2 2284 5.627273
390 2 1184 5.055085
390 2 6935 5.038627
390 2 3970 4.482213
390 2 1879 5.008889
390 2 8351 4.879828
390 2 3647 5.509009
390 2 8127 5.611374
390 2 3490 5.600000
390 2 8130 5.330233
390 2 261 4.862069
390 2 2135 4.500000
390 2 3121 5.042553
390 2 6627 4.780488
390 2 3290 4.937759
390 2 2900 5.318386
390 2 3414 5.008511
390 2 4380 5.334802
390 2 4432 5.177273
410 2 8160 5.223629
410 2 8975 5.192140
410 2 199 5.695067
410 2 6216 4.888889
410 2 887 5.169492
410 2 2385 5.325991
410 2 3673 5.869369
410 2 431 5.269231
410 2 8528 5.500000
410 2 9934 5.175000
410 2 9621 5.493392
410 2 5098 5.020000
410 2 3845 5.641921
410 2 7072 5.158730
410 2 6369 5.554585
410 2 1522 5.261224
410 2 8875 5.148760
410 2 7269 5.571429
410 2 8104 5.310638
410 2 3561 5.530973
410 2 6258 5.659292
410 2 8284 5.274262
410 2 6604 5.508547
410 2 7137 5.420601
410 2 1890 5.225806
430 2 4840 5.257028
430 2 3342 5.410156
430 2 5773 5.189189
430 2 72 5.477178
430 2 7388 5.408000
430 2 2120 5.518828
430 2 5787 5.508264
430 2 6418 5.539419
430 2 6268 5.440329
430 2 9026 5.397638
430 2 1591 5.430894
430 2 2157 5.476987
430 2 3196 5.462451
430 2 9565 5.637131
430 2 2597 5.123506
430 2 5893 5.648760
430 2 6372 5.154150
430 2 1489 5.341365
430 2 7471 5.735043
430 2 3294 5.015385
430 2 9480 5.452675
430 2 5546 5.198381
430 2 2575 5.627119
430 2 6970 5.312757
430 2 3135 5.064639
450 2 3906 5.418605
450 2 8056 5.785425
450 2 6612 5.218519
450 2 7679 5.752033
450 2 6933 6.021008
450 2 3538 5.457031
450 2 309 5.932773
450 2 5598 5.661597
450 2 8684 5.695652
450 2 9023 5.861789
450 2 8762 5.946502
450 2 9753 6.008000
450 2 4383 5.482759
450 2 57 5.159851
450 2 2997 5.924686
450 2 1303 5.504065
450 2 1161 6.000000
450 2 5944 5.623016
450 2 3924 5.642857
450 2 7163 5.800813
450 2 4542 5.794355
450 2 9251 5.650407
450 2 6193 5.864754
450 2 7481 5.525692
450 2 9905 5.423664
470 2 3955 5.547529
470 2 7272 5.773946
470 2 8512 4.787500
470 2 2618 5.854251
470 2 8204 5.930894
470 2 8608 6.050000
470 2 645 5.764940
470 2 1658 5.951417
470 2 399 4.795222
470 2 7648 6.210084
470 2 5202 5.956693
470 2 8518 5.692308
470 2 4536 5.821705
470 2 4319 6.012097
470 2 6673 5.479401
470 2 3032 5.815686
470 2 7174 5.758755
470 2 9538 6.031621
470 2 1370 6.012195
470 2 2194 5.791339
470 2 9493 5.485401
470 2 9089 6.101215
470 2 7927 5.840637
470 2 140 5.715415
470 2 9627 5.552239
490 2 6489 5.856604
490 2 4567 5.977011
490 2 3466 6.073930
490 2 8678 6.062963
490 2 85 6.369478
490 2 6910 6.515748
490 2 5899 5.618182
490 2 474 5.747331
490 2 3414 6.034749
490 2 275 6.536585
490 2 4187 5.831502
490 2 1147 5.769811
490 2 7553 5.718045
490 2 9232 5.741445
490 2 5229 5.910853
490 2 4638 5.645756
490 2 5474 5.968750
490 2 1278 5.878788
490 2 9049 5.525735
490 2 5717 5.788889
490 2 7456 6.173913
490 2 9825 5.669145
490 2 657 5.856604
490 2 8548 6.253906
490 2 4954 6.414729
500 2 6787 5.824916
500 2 7075 6.159341
500 2 568 5.748709
500 2 4991 5.869191
500 2 5622 5.842832
500 2 8187 5.938918
500 2 9637 6.500000
500 2 1552 6.216696
500 2 5902 6.296625
500 2 11 5.766212
500 2 7581 6.041451
500 2 4102 6.247273
500 2 2677 6.043178
500 2 5246 6.014085
500 2 4226 6.068966
500 2 5720 6.026132
500 2 6509 5.856667
500 2 181 6.001789
500 2 1723 6.168157
500 2 1063 6.459410


==> experiments/plots/data/data_3.dat <==
500 3 6529 2.340336
500 3 6202 2.252918
500 3 3717 2.199203
500 3 2831 2.240000
500 3 4218 2.197761
500 3 1906 2.410359
500 3 8885 2.166667
500 3 3778 2.508621
500 3 1440 2.383721
500 3 9801 2.428571
500 3 2197 2.295720
500 3 7208 2.305221
500 3 6081 2.221374
500 3 7123 2.331984
500 3 2783 2.361111
500 3 5937 2.352697
500 3 389 2.258555
500 3 3141 2.434959
500 3 2363 2.354086
500 3 483 2.384615
600 3 6477 2.553191
600 3 4521 2.418118
600 3 6740 2.419580
600 3 4190 2.541818
600 3 8021 2.447273
600 3 9206 2.448763
600 3 4020 2.301370
600 3 9880 2.523636
600 3 6082 2.442105
600 3 1190 2.479705
600 3 7555 2.473881
600 3 6835 2.485075
600 3 828 2.545788
600 3 7824 2.563177
600 3 5753 2.408935
600 3 9666 2.467391
600 3 9202 2.501916
600 3 6120 2.335664
600 3 3379 2.388489
600 3 9353 2.533582
700 3 9302 2.712375
700 3 1689 2.641892
700 3 589 2.688742
700 3 2328 2.651163
700 3 8189 2.636364
700 3 9586 2.649180
700 3 4151 2.551724
700 3 4850 2.579439
700 3 7622 2.734628
700 3 8519 2.611285
700 3 4887 2.752443
700 3 639 2.441176
700 3 763 2.699346
700 3 9697 2.589744
700 3 3915 2.635484
700 3 3032 2.633229
700 3 5609 2.564263
700 3 1614 2.563333
700 3 3965 2.116456
700 3 2665 2.419453
800 3 3491 2.615169
800 3 3372 2.748538
800 3 4019 2.675141
800 3 8237 2.641457
800 3 4851 2.076087
800 3 5929 2.648876
800 3 1806 2.602817
800 3 2178 2.640580
800 3 434 2.725000
800 3 3057 2.557103
800 3 6617 2.652893
800 3 1452 2.749263
800 3 2198 2.820359
800 3 5528 2.761765
800 3 5982 2.764881
800 3 4238 2.728358
800 3 4153 2.775076
800 3 8664 2.676558
800 3 6087 2.844512
800 3 2296 2.641399
900 3 1819 2.865952
900 3 691 2.416092
900 3 5833 2.651832
900 3 194 2.615190
900 3 158 2.817204
900 3 330 2.694377
900 3 3718 2.785714
900 3 9250 2.817694
900 3 1694 2.635204
900 3 6354 2.637975
900 3 9367 2.487239
900 3 7513 2.855615
900 3 2483 2.934555
900 3 3710 2.843038
900 3 3351 2.787565
900 3 7090 2.755051
900 3 7261 2.794344
900 3 2791 2.826316
900 3 5678 2.837150
900 3 1572 2.894872
1000 3 9555 3.241379
1000 3 8333 2.910314
1000 3 6504 2.875862
1000 3 3640 3.043269
1000 3 3082 3.050971
1000 3 8371 3.009368
1000 3 966 2.987952
1000 3 3127 3.095923
1000 3 5534 2.948357
1000 3 8337 3.112710
1000 3 1275 3.020930
1000 3 945 3.007092
1000 3 8850 3.090465
1000 3 2523 2.643011
1000 3 2503 3.164948
1000 3 167 2.546012
1000 3 9788 3.118863
1000 3 6625 3.109756
1000 3 9136 2.929440
1000 3 1940 2.978261
1100 3 1676 3.388060
1100 3 5650 2.767568
1100 3 1688 3.266949
1100 3 9688 3.280922
1100 3 1768 3.366738
1100 3 8245 3.175758
1100 3 8078 3.663830
1100 3 34 3.231855
1100 3 3657 2.894928
1100 3 724 3.407249
1100 3 2211 3.456897
1100 3 2585 3.104743
1100 3 2820 2.737024
1100 3 6705 3.273684
1100 3 9967 3.492632
1100 3 6262 3.469083
1100 3 4543 3.482609
1100 3 2303 3.294845
1100 3 5391 3.393235
1100 3 7025 3.298137
1200 3 667 4.166324
1200 3 7011 3.840467
1200 3 8774 3.362039
1200 3 5588 3.830409
1200 3 5593 4.073922
1200 3 4062 3.824242
1200 3 5646 3.823062
1200 3 8490 4.005976
1200 3 8296 3.852362
1200 3 3150 3.794466
1200 3 6247 3.868110
1200 3 3902 3.639155
1200 3 5169 3.852140
1200 3 2210 3.919926
1200 3 1082 4.065764
1200 3 3519 4.003610
1200 3 2580 3.931298
1200 3 6607 3.704044
1200 3 4986 3.792060
1200 3 9726 3.751866
1300 3 2132 3.776378
1300 3 1816 4.037288
1300 3 4856 4.343525
1300 3 631 4.290036
1300 3 3992 4.244792
1300 3 1064 4.349638
1300 3 5625 4.588910
1300 3 3000 4.536364
1300 3 4222 4.252669
1300 3 9 3.478708
1300 3 5000 4.416216
1300 3 7332 4.312057
1300 3 9426 4.434381
1300 3 4756 4.372881
1300 3 1222 4.048110
1300 3 4012 4.311270
1300 3 8336 3.926591
1300 3 2419 4.361702
1300 3 7547 4.320354
1300 3 5940 4.390511
1400 3 2554 4.317195
1400 3 4192 4.489726
1400 3 6777 4.443144
1400 3 4050 4.332220
1400 3 585 4.487179
1400 3 2133 4.666071
1400 3 3758 4.603710
1400 3 5767 4.394184
1400 3 2953 4.442244
1400 3 8253 4.492512
1400 3 2797 4.550877
1400 3 5303 4.583480
1400 3 9037 4.583333
1400 3 9736 4.468227
1400 3 3851 4.223285
1400 3 8328 4.378289
1400 3 7525 4.357945
1400 3 8122 4.452862
1400 3 8547 3.908955
1400 3 768 4.734266
1500 3 3026 4.657643
1500 3 1832 4.415504
1500 3 6524 4.520376
1500 3 1084 4.541925
1500 3 7144 4.542673
1500 3 3174 4.968439
1500 3 4016 4.684887
1500 3 698 4.551118
1500 3 2089 4.620462
1500 3 1863 4.421304
1500 3 5244 4.465625
1500 3 6701 4.551343
1500 3 5660 4.653659
1500 3 6234 4.556075
1500 3 7253 4.329341
1500 3 5728 4.707355
1500 3 6565 4.403101
1500 3 5043 4.586371
1500 3 2439 4.560630
1500 3 3300 4.688995
1600 3 4107 4.762346
1600 3 9021 4.206803
1600 3 896 4.876352
1600 3 5214 4.404432
1600 3 4317 4.438571
1600 3 7537 5.070015
1600 3 2836 4.861871
1600 3 7158 4.587183
1600 3 1170 4.751138
1600 3 3073 4.808219
1600 3 2988 4.364973
1600 3 5220 4.476327
1600 3 6525 4.738416
1600 3 5063 4.712575
1600 3 2131 4.662261
1600 3 5241 4.544034
1600 3 272 4.710253
1600 3 1617 4.711738
1600 3 2280 4.673846
1600 3 4447 4.743349
1700 3 5187 4.614085
1700 3 5751 4.382275
1700 3 6192 4.058252
1700 3 1330 4.501992
1700 3 7690 4.577598
1700 3 9597 4.579866
1700 3 890 4.844444
1700 3 7456 4.928571
1700 3 9829 5.078519
1700 3 5604 4.589189
1700 3 4738 4.886792
1700 3 6618 4.769124
1700 3 2603 4.809182
1700 3 6386 4.814921
1700 3 6197 4.631728
1700 3 8858 4.597421
1700 3 5356 4.635977
1700 3 8014 4.837070
1700 3 179 4.434014
1700 3 4430 4.756241
1800 3 9242 4.936765
1800 3 7150 5.062969
1800 3 5583 4.687933
1800 3 6355 4.770099
1800 3 5735 4.845599
1800 3 6242 4.783977
1800 3 1079 4.796807
1800 3 8741 4.983847
1800 3 9661 4.746439
1800 3 356 4.816208
1800 3 7109 4.919825
1800 3 4150 4.759019
1800 3 4458 4.873323
1800 3 3675 4.761769
1800 3 4452 4.601449
1800 3 9386 4.918398
1800 3 457 4.965217
1800 3 2043 4.870690
1800 3 1537 4.914706
1800 3 8959 5.120588
1900 3 9672 4.675066
1900 3 9266 4.912983
1900 3 2045 4.916553
1900 3 3171 4.599232
1900 3 9909 4.991477
1900 3 2036 4.984507
1900 3 2454 4.887029
1900 3 332 5.047288
1900 3 338 5.047859
1900 3 7395 5.429577
1900 3 3972 5.005263
1900 3 2715 5.001248
1900 3 4133 5.224932
1900 3 2677 5.657895
1900 3 2490 5.388203
1900 3 8485 5.527143
1900 3 3651 5.072581
1900 3 3103 5.169271
1900 3 4672 5.128335
1900 3 3697 4.813924
2000 3 8484 5.011111
2000 3 2278 5.309343
2000 3 8055 5.345865
2000 3 262 5.497462
2000 3 397 5.698630
2000 3 4543 5.725618
2000 3 784 5.291824
2000 3 9006 6.215877
2000 3 467 5.013095
2000 3 5425 5.188424
2000 3 8229 5.291990
2000 3 6561 4.892252
2000 3 4994 5.065469
2000 3 4171 5.050995
2000 3 5178 5.443570
2000 3 8528 5.460645
2000 3 6525 5.527815
2000 3 8381 5.224516
2000 3 9376 5.274214
2000 3 3869 5.003690
300 3 6526 1.756345
300 3 8041 1.658416
300 3 9611 1.616505
300 3 2965 1.807107
300 3 204 1.753769
300 3 6898 1.838542
300 3 9527 1.825397
300 3 6646 1.681592
300 3 7889 1.879581
300 3 1838 1.810526
300 3 2438 1.746341
300 3 2214 1.677885
300 3 5746 1.888889
300 3 4914 1.481651
300 3 5759 1.835052
300 3 4268 1.835165
300 3 6045 1.516129
300 3 5190 1.674641
300 3 9701 1.567442
325 3 6095 1.712446
325 3 4695 1.754464
325 3 2273 1.905000
325 3 3509 1.458333
325 3 6094 1.905473
325 3 1558 1.769953
325 3 2487 1.764977
325 3 3262 1.680751
325 3 7467 1.569507
325 3 8001 1.795238
325 3 5805 1.755656
325 3 7125 1.579832
325 3 8853 1.863636
325 3 1947 1.705069
325 3 4115 1.665025
325 3 3912 1.633333
325 3 6852 1.781726
325 3 9229 1.738693
325 3 2132 1.848649
325 3 1521 1.810256
350 3 8664 1.984375
350 3 9558 1.812207
350 3 7283 1.845000
350 3 5372 1.847291
350 3 5493 1.850746
350 3 9078 1.817778
350 3 1970 1.867299
350 3 4308 1.732143
350 3 8413 1.630705
350 3 634 1.844660
350 3 9054 1.800000
350 3 960 1.798165
350 3 4757 2.009852
350 3 9980 1.819905
350 3 4630 1.850242
350 3 803 1.774775
350 3 9159 1.827273
350 3 3858 1.825472
350 3 7333 1.937500
350 3 739 1.811060
375 3 9815 1.947619
375 3 5155 2.004717
375 3 3035 2.014354
375 3 3011 1.853982
375 3 7017 1.860262
375 3 5337 1.981481
375 3 4790 1.953917
375 3 1801 1.981567
375 3 801 1.905830
375 3 3856 2.038462
375 3 3527 1.928571
375 3 123 2.018779
375 3 4646 2.066038
375 3 7830 1.842593
375 3 7252 2.107843
375 3 1450 2.126904
375 3 7304 2.039216
375 3 8244 2.150754
375 3 4156 1.995098
375 3 6761 1.829493
400 3 7065 1.931034
400 3 2826 2.195349
400 3 5712 2.009217
400 3 9704 1.951327
400 3 3423 2.113636
400 3 6815 2.047414
400 3 2193 1.866920
400 3 734 2.008264
400 3 5456 1.811245
400 3 2638 2.155738
400 3 9243 1.874046
400 3 3132 1.921162
400 3 6067 1.720430
400 3 6768 1.733083
400 3 16 1.946502
400 3 5212 2.059072
400 3 1162 1.892116
400 3 8438 2.102679
400 3 8785 2.012048
400 3 905 2.008163
425 3 1547 1.919298
425 3 5946 1.953125
425 3 4412 1.840000
425 3 7919 1.727599
425 3 2214 1.944223
425 3 3299 2.088983
425 3 8175 2.107692
425 3 5283 1.969925
425 3 318 2.032787
425 3 7216 2.000000
425 3 9173 1.832061
425 3 4626 2.073770
425 3 5785 1.866667
425 3 917 2.260870
425 3 8858 1.960474
425 3 7924 1.984000
425 3 2844 2.090535
425 3 6670 1.941392
425 3 549 2.024793
425 3 7308 2.045455
450 3 1487 2.209016
450 3 7476 2.254237
450 3 7112 2.152985
450 3 5867 2.212500
450 3 3289 2.176230
450 3 1520 2.285714
450 3 633 1.942029
450 3 530 2.150628
450 3 7452 2.165414
450 3 1949 2.080153
450 3 5489 2.177866
450 3 8295 2.460177
450 3 1812 2.059524
450 3 1805 2.084000
450 3 5438 2.330472
450 3 6986 2.173228
450 3 8567 2.195918
450 3 3373 2.169421
450 3 3261 2.081633
450 3 5971 2.298387
475 3 7387 1.924399
475 3 9125 2.197080
475 3 9110 2.268199
475 3 5402 2.439024
475 3 4118 2.183594
475 3 2755 2.286325
475 3 5244 2.095785
475 3 4484 2.294355
475 3 2495 2.266129
475 3 5481 2.124031
475 3 7503 2.378601
475 3 4439 2.248062
475 3 5132 2.254098
475 3 415 2.053232
475 3 4326 2.133858
475 3 2559 2.178138
475 3 1661 2.307054
475 3 7313 2.260331
475 3 3732 2.276423
475 3 3377 2.268775


==> experiments/plots/data/data_4.dat <==
1000 4 9573 1.005917
1000 4 2833 1.033333
1000 4 8884 0.940756
1000 4 2164 0.974771
1000 4 130 1.041002
1000 4 3319 0.861598
1000 4 3656 1.064826
1000 4 9131 0.943983
1000 4 9923 0.970133
1000 4 4193 0.994292
1000 4 4505 0.934444
1000 4 946 1.048934
1000 4 4428 1.093596
1000 4 1309 0.931920
1000 4 4299 1.010135
1000 4 4735 0.958237
1000 4 6223 1.017503
1000 4 564 1.029056
1000 4 3098 0.958857
1000 4 7532 0.995338
2000 4 3266 1.765051
2000 4 3710 1.809382
2000 4 2164 1.813598
2000 4 814 1.722900
2000 4 4033 1.799248
2000 4 4928 1.805263
2000 4 6028 1.788035
2000 4 4089 1.797143
2000 4 2858 1.614035
2000 4 8445 1.679158
2000 4 2103 1.548466
2000 4 80 1.491033
2000 4 9547 1.651432
2000 4 8230 1.686589
2000 4 7985 1.827713
2000 4 2880 1.569760
2000 4 8430 1.819286
2000 4 5125 1.552050
2000 4 8723 1.783803
2000 4 7664 1.325964
3000 4 2587 1.795401
3000 4 4049 1.717727
3000 4 3736 1.511628
3000 4 922 1.457389
3000 4 7068 1.749531
3000 4 30 1.779705
3000 4 3593 1.522082
3000 4 3532 1.344780
3000 4 5983 1.828344
3000 4 9619 1.858403
3000 4 3482 1.723496
3000 4 658 1.679184
3000 4 5702 1.970094
3000 4 7345 1.801914
3000 4 2493 1.793393
3000 4 4652 1.653483
3000 4 7019 1.969466
3000 4 3174 1.713367
3000 4 3316 1.795726
3000 4 2117 1.933657
4000 4 3855 1.964007
4000 4 345 1.397571
4000 4 3252 1.682545
4000 4 3192 1.730314
4000 4 5280 1.895849
4000 4 6870 1.974496
4000 4 5128 1.844117
4000 4 3594 1.922704
4000 4 97 1.795911
4000 4 6865 1.766286
4000 4 9425 1.849164
4000 4 4430 2.034029
4000 4 5303 1.822811
4000 4 4351 1.746253
4000 4 1570 1.893313
4000 4 1017 1.895587
4000 4 4230 1.911287
4000 4 208 1.792160
4000 4 2662 1.942229
4000 4 9063 1.838462
5000 4 6839 1.984035
5000 4 744 1.909322
5000 4 2062 1.987837
5000 4 3850 1.899043
5000 4 8965 1.893770
5000 4 9369 2.003048
5000 4 2100 2.028686
5000 4 6760 1.946832
5000 4 6778 1.991447
5000 4 1111 1.906159
5000 4 7048 1.982283
5000 4 3392 1.968021
5000 4 3252 1.992597
5000 4 276 2.025710
5000 4 8005 1.990089
5000 4 9762 1.912015
5000 4 9146 1.945066
5000 4 7755 2.000325
5000 4 6652 2.033322
5000 4 1580 1.949375
6000 4 4713 2.127585
6000 4 8801 2.170094
6000 4 7986 2.062750
6000 4 7530 2.147599
6000 4 9614 2.137880
6000 4 9044 2.167654
6000 4 2437 2.156352
6000 4 7733 2.173209
6000 4 3485 2.059310
6000 4 5169 2.125365
6000 4 3659 2.109054
6000 4 6185 2.098776
6000 4 5551 2.057167
6000 4 454 2.174743
6000 4 5635 2.134898
6000 4 3266 2.085276
6000 4 3412 2.119799
6000 4 3765 2.197757
6000 4 2517 2.107061
6000 4 9518 2.199761
7000 4 1067 2.339961
7000 4 1952 2.315368
7000 4 2301 2.386273
7000 4 839 2.328599
7000 4 573 2.345123
7000 4 2968 2.327465
7000 4 4552 2.338304
7000 4 517 2.368246
7000 4 5140 2.261961
7000 4 3744 2.278620
7000 4 8112 2.251400
7000 4 434 2.298869
7000 4 1325 2.367538
7000 4 6920 2.371539
7000 4 9423 2.378809
7000 4 1859 2.303224
7000 4 799 2.393227
7000 4 8152 2.355696
7000 4 8660 2.346583
7000 4 2597 2.369434
8000 4 4639 2.328540
8000 4 2280 2.435668
8000 4 933 2.477683
8000 4 6941 2.470092
8000 4 8029 2.620653
8000 4 1177 2.508042
8000 4 1139 2.453441
8000 4 1603 2.503317
8000 4 4972 2.501709
8000 4 6713 2.443724
8000 4 3095 2.386002
8000 4 4180 2.397685
8000 4 81 2.495819
8000 4 9939 2.447928
8000 4 1201 2.578332
8000 4 7410 2.455937
8000 4 422 2.627034
8000 4 1573 2.567811
8000 4 4955 2.435575
8000 4 7702 2.515664
9000 4 1098 2.583158
9000 4 8888 2.350294
9000 4 8374 2.603819
9000 4 8385 2.562963
9000 4 16 2.652393
9000 4 7377 2.724638
9000 4 3552 2.537946
9000 4 5346 2.220165
9000 4 9636 2.632941
9000 4 2307 2.476496
9000 4 3129 2.381609
9000 4 7937 2.690909
9000 4 2308 2.468619
9000 4 838 2.644295
9000 4 4117 2.509524
9000 4 9600 2.403846
9000 4 9265 2.540342
9000 4 1116 2.558824
9000 4 6294 2.474820
9000 4 5526 2.648148
10000 4 3385 2.503297
10000 4 2069 2.654292
10000 4 6020 2.742317
10000 4 2648 2.744875
10000 4 2770 2.593679
10000 4 233 2.743707
10000 4 776 2.547826
10000 4 6433 2.822115
10000 4 1598 2.788210
10000 4 2554 2.600000
10000 4 8975 2.995215
10000 4 4792 3.223502
10000 4 160 2.576772
10000 4 3064 3.020492
10000 4 9430 3.002151
10000 4 1468 2.827887
10000 4 8522 2.715464
10000 4 7025 2.664706
10000 4 7088 2.331250
10000 4 4947 2.860996
11000 4 157 2.576687
11000 4 9024 2.810235
11000 4 8759 2.429907
11000 4 9987 3.036199
11000 4 1190 2.861607
11000 4 6897 2.746237
11000 4 62 2.753780
11000 4 221 2.938462
11000 4 8622 2.742004
11000 4 1251 3.125800
11000 4 9270 2.828767
11000 4 7519 3.165072
11000 4 2997 2.766968
11000 4 4646 3.022989
11000 4 4411 2.954338
11000 4 5027 2.879493
11000 4 6696 2.937360
11000 4 1136 2.887133
11000 4 9337 2.869469
11000 4 3128 2.896396
12000 4 5117 2.848544
12000 4 2182 2.889813
12000 4 904 2.710526
12000 4 8317 2.646067
12000 4 531 3.210177
12000 4 6153 3.088235
12000 4 2004 2.858527
12000 4 6660 2.645591
12000 4 3633 3.054167
12000 4 7323 2.818356
12000 4 1933 2.664234
12000 4 588 3.070539
12000 4 8874 2.832000
12000 4 9175 3.282609
12000 4 8838 2.997925
12000 4 7253 3.140659
12000 4 3330 2.862205
12000 4 1182 3.090708
12000 4 4013 2.765286
12000 4 2563 2.918580
13000 4 811 3.052124
13000 4 5686 3.371134
13000 4 1770 3.466245
13000 4 3751 3.240326
13000 4 1448 3.233954
13000 4 3886 3.197211
13000 4 2331 3.146000
13000 4 1185 2.815838
13000 4 7167 3.125249
13000 4 4970 3.229258
13000 4 8779 3.112811
13000 4 249 3.408907
13000 4 9867 3.655830
13000 4 7585 4.314908
13000 4 8608 3.695958
13000 4 3837 3.263441
13000 4 4253 3.630435
13000 4 9327 3.029740
13000 4 8552 2.924632
14000 4 1748 3.289091
14000 4 6678 3.337413
14000 4 2722 3.207885
14000 4 3732 3.626204
14000 4 5662 3.573930
14000 4 9977 3.445736
14000 4 3531 3.581712
14000 4 9518 3.552268
14000 4 2291 3.768775
14000 4 1852 3.630219
14000 4 5244 3.392120
14000 4 7852 3.488636
14000 4 1282 3.171429
14000 4 8244 3.533719
14000 4 8972 3.309804
14000 4 7374 3.369069
14000 4 7280 3.791667
14000 4 6867 3.701195
14000 4 5785 3.357143
14000 4 1196 3.505357
15000 4 1102 3.559932
15000 4 1266 3.893048
15000 4 9635 3.763158
15000 4 3865 3.643068
15000 4 2102 3.520593
15000 4 6978 3.420402
15000 4 2990 3.486179
15000 4 6986 3.935764
15000 4 3839 3.313386
15000 4 6518 3.756318
15000 4 2646 3.877005
15000 4 8767 3.398990
15000 4 2154 4.063830
15000 4 2874 3.651852
15000 4 1793 3.820268
15000 4 2110 3.631387
15000 4 3909 3.638686
15000 4 7761 3.714549
15000 4 8035 4.531716
15000 4 4094 3.882798
16000 4 1054 3.803191
16000 4 5667 3.952727
16000 4 7876 3.702163
16000 4 8424 3.956443
16000 4 6904 3.931734
16000 4 7599 3.829225
16000 4 4672 3.417311
16000 4 5632 3.985891
16000 4 5487 3.991319
16000 4 8660 3.700692
16000 4 2099 4.147368
16000 4 8313 3.675079
16000 4 5190 3.532609
16000 4 7208 4.351351
16000 4 46 3.961739
16000 4 5014 4.294872
16000 4 1800 3.954758
16000 4 4179 3.916019
16000 4 5818 3.743007
16000 4 3623 4.220503
17000 4 3698 3.855219
17000 4 2121 4.114841
17000 4 7553 3.987889
17000 4 783 4.068223
17000 4 5419 4.352834
17000 4 3216 4.222628
17000 4 2918 4.197861
17000 4 5911 4.618705
17000 4 8561 3.692068
17000 4 7265 4.070946
17000 4 6192 4.086806
17000 4 124 4.113636
17000 4 4419 4.047700
17000 4 3549 4.134583
17000 4 2716 4.120690
17000 4 5777 4.110727
17000 4 2545 3.986622
17000 4 4207 4.142373
17000 4 226 4.026846
17000 4 576 4.220104
18000 4 886 3.931087
18000 4 2729 3.981763
18000 4 8952 4.297659
18000 4 7945 3.944700
18000 4 7495 4.275748
18000 4 2898 4.129721
18000 4 4644 4.328790
18000 4 9510 4.144295
18000 4 4677 4.206557
18000 4 662 4.293919
18000 4 2715 4.352740
18000 4 6436 4.172775
18000 4 5970 4.133663
18000 4 2378 4.281879
18000 4 3458 4.195326
18000 4 3189 4.316151
18000 4 5939 4.257732
18000 4 1376 4.229983
18000 4 2137 4.132670
18000 4 9446 4.052288
19000 4 219 4.072359
19000 4 5934 3.722059
19000 4 479 4.213355
19000 4 383 4.084639
19000 4 6735 5.899827
19000 4 8541 3.877525
19000 4 1403 4.489270
19000 4 4023 4.552707
19000 4 3360 4.625177
19000 4 901 3.797521
19000 4 8702 4.597841
19000 4 5699 4.109810
19000 4 8525 3.730044
19000 4 1894 4.039157
19000 4 442 4.000000
19000 4 3484 4.468954
19000 4 2427 4.539580
19000 4 4209 4.347756
19000 4 4763 4.217532
19000 4 7330 4.401929
20000 4 2877 3.882698
20000 4 1785 4.993517
20000 4 2593 4.099607
20000 4 7387 4.121011
20000 4 2068 5.465863
20000 4 2244 5.039835
20000 4 2843 4.402242
20000 4 661 4.368421
20000 4 6928 4.540578
20000 4 5381 4.374317
20000 4 876 5.443089
20000 4 8008 4.446115
20000 4 5335 4.281088
20000 4 8476 4.176774
20000 4 5995 4.572626
20000 4 8283 4.420918
20000 4 8341 4.772423
20000 4 343 4.564599
20000 4 5933 4.541451
20000 4 6370 4.404130


==> experiments/plots/data/gdfv.dat <==
50 50 3749 2.166667
50 50 1123 1.714286
50 50 4006 1.833333
50 50 4848 1.833333
50 50 8492 1.375000
50 50 2129 1.833333
50 50 9459 1.857143
50 50 9164 1.666667
50 50 3178 1.571429
50 50 8845 1.428571
50 50 8078 1.428571
50 50 2988 1.666667
50 50 5817 1.666667
50 50 1868 2.000000
50 50 9258 2.333333
50 50 6451 1.571429
50 50 6863 1.833333
50 50 9821 1.833333
50 50 3173 1.714286
50 50 9479 1.666667
100 100 6248 1.750000
100 100 1225 1.708333
100 100 9559 1.863636
100 100 668 1.636364
100 100 1894 1.850000
100 100 6947 1.708333
100 100 3252 1.681818
100 100 3209 1.636364
100 100 9800 1.857143
100 100 9440 2.000000
100 100 3249 1.818182
100 100 3492 1.869565
100 100 7824 1.782609
100 100 8347 1.952381
100 100 3094 1.750000
100 100 5980 1.818182
100 100 1747 1.900000
100 100 2808 1.681818
100 100 4326 1.500000
100 100 1764 1.500000
150 150 6633 1.387097
150 150 5775 1.492063
150 150 6879 1.296875
150 150 1525 1.333333
150 150 5668 1.373134
150 150 371 1.516129
150 150 1401 1.148649
150 150 7869 1.131579
150 150 7010 1.275362
150 150 9757 1.220588
150 150 6341 1.596491
150 150 8547 1.273973
150 150 1254 1.431034
150 150 770 1.387097
150 150 4570 1.463768
150 150 8293 1.411765
150 150 2814 1.089744
150 150 4440 1.415385
150 150 8823 1.238806
150 150 3279 1.393443
200 200 1631 1.153226
200 200 8581 1.102362
200 200 8741 1.183333
200 200 2701 1.181818
200 200 9502 1.170732
200 200 3621 1.223140
200 200 5573 1.447154
200 200 8762 1.392857
200 200 853 1.209677
200 200 5040 1.204724
200 200 4757 1.229508
200 200 106 1.205128
200 200 8796 1.183333
200 200 7102 1.204918
200 200 7416 1.206897
200 200 4067 1.330508
200 200 2530 1.150794
200 200 9564 1.216000
200 200 5652 1.321429
200 200 2083 1.201613
250 250 3822 1.304813
250 250 1975 1.173469
250 250 9655 1.247312
250 250 8198 1.262295
250 250 5638 1.241935
250 250 558 1.167513
250 250 6237 1.259669
250 250 8199 1.273224
250 250 2967 1.216931
250 250 3276 1.271739
250 250 5782 1.239362
250 250 9504 1.276243
250 250 2491 1.292308
250 250 8359 1.322034
250 250 3636 1.141361
250 250 5026 1.176471
250 250 2004 1.141361
250 250 2899 1.320225
250 250 2104 1.225806
250 250 1041 1.210526
300 300 2455 1.265918
300 300 6933 1.199234
300 300 7461 1.233083
300 300 2208 1.203774
300 300 3512 1.153571
300 300 7939 1.273469
300 300 4311 1.200000
300 300 3920 1.147482
300 300 8980 1.207692
300 300 8272 1.378723
300 300 9326 1.137457
300 300 9626 1.495370
300 300 6248 1.321569
300 300 3151 1.249042
300 300 1795 1.639175
300 300 3132 1.377953
300 300 4511 1.525641
300 300 7390 1.334532
300 300 6389 1.506276
300 300 3835 1.321569
350 350 1646 1.443333
350 350 3540 1.247222
350 350 9961 1.255814
350 350 6919 1.428571
350 350 7658 1.438066
350 350 2360 1.264789
350 350 6369 1.570000
350 350 9231 1.300836
350 350 1513 1.461774
350 350 9160 1.631970
350 350 9926 1.263006
350 350 9333 1.211268
350 350 8693 1.430868
350 350 8185 1.241071
350 350 3135 1.453968
350 350 9496 1.264205
350 350 9742 1.353293
350 350 6234 1.165730
350 350 9747 1.300595
350 350 9258 1.307229
400 400 4841 1.510000
400 400 4131 1.406742
400 400 8096 1.669643
400 400 244 1.393204
400 400 6852 1.451031
400 400 7605 1.590116
400 400 7626 1.306075
400 400 361 1.388175
400 400 3812 1.386768
400 400 9826 1.353383
400 400 4522 1.426150
400 400 8134 1.476427
400 400 1984 1.436548
400 400 1572 1.545977
400 400 114 1.669782
400 400 5855 1.418093
400 400 5130 1.381074
400 400 9603 1.320293
400 400 2292 1.559659
400 400 8287 1.515493
450 450 3968 1.851759
450 450 8400 1.631818
450 450 2768 1.680798
450 450 7112 1.540416
450 450 7586 1.534188
450 450 2519 1.818414
450 450 9579 1.429435
450 450 9932 1.711217
450 450 1416 1.317025
450 450 9134 1.379310
450 450 1694 1.838120
450 450 8849 1.418182
450 450 7868 1.474227
450 450 888 1.535934
450 450 7059 1.609705
450 450 1495 1.359023
450 450 9609 1.377323
450 450 5200 1.465116
450 450 57 1.563674
450 450 1269 1.556237


==> experiments/plots/data/gdfv_accurate.dat <==
10 10 9724 1.254545
10 10 9600 1.200000
10 10 8029 1.109091
10 10 8540 1.140351
10 10 5409 1.200000
10 10 8445 1.135593
10 10 7039 1.311475
10 10 9601 1.125000
10 10 4346 1.118644
10 10 5411 1.137931
10 10 6186 1.370370
10 10 6576 1.079365
10 10 3184 1.214286
10 10 6793 1.218182
10 10 938 1.163636
10 10 5386 0.953125
10 10 6275 1.113208
10 10 1552 1.301887
10 10 6225 1.137931
10 10 8075 1.236364
15 15 8015 1.342857
15 15 2612 1.505376
15 15 4705 1.631579
15 15 6576 1.243243
15 15 8567 1.571429
15 15 2680 1.394737
15 15 2863 1.461538
15 15 3652 1.385321
15 15 6803 1.377358
15 15 3894 1.631068
15 15 1295 1.485714
15 15 7294 1.570000
15 15 5609 1.471154
15 15 1896 1.375000
15 15 4656 1.380952
15 15 75 1.432692
15 15 8740 1.500000
15 15 7573 1.423077
15 15 715 1.401961
15 15 639 1.361905
20 20 7028 1.385057
20 20 6450 1.451220
20 20 9659 1.575000
20 20 2791 1.485207
20 20 1469 1.588957
20 20 1608 1.335294
20 20 3594 1.412121
20 20 1032 1.472393
20 20 1588 1.378378
20 20 9387 1.529070
20 20 7591 1.455056
20 20 6593 1.358824
20 20 6785 1.355556
20 20 7628 1.493976
20 20 1861 1.335165
20 20 1847 1.423529
20 20 257 1.562500
20 20 4175 1.333333
20 20 6669 1.431138
20 20 7348 1.416667
25 25 3643 1.504202
25 25 4939 1.401606
25 25 2964 1.607759
25 25 9510 1.397490
25 25 6655 1.374016
25 25 6597 1.502092
25 25 3802 1.485477
25 25 5077 1.515556
25 25 2386 1.502183
25 25 5761 1.525000
25 25 2224 1.615385
25 25 8062 1.609302
25 25 1798 1.493392
25 25 4631 1.535398
25 25 9066 1.709524
25 25 4041 1.632075
25 25 376 1.508130
25 25 44 1.443966
25 25 7633 1.460526
25 25 1300 1.559091
30 30 934 1.547771
30 30 897 1.425150
30 30 5172 1.527157
30 30 1857 1.716129
30 30 7712 1.590759
30 30 8042 1.574830
30 30 1021 1.614618
30 30 6003 1.603333
30 30 2379 1.511254
30 30 9797 1.493464
30 30 7364 1.578073
30 30 6495 1.569024
30 30 3606 1.516026
30 30 8725 1.522581
30 30 5380 1.482201
30 30 6486 1.429878
30 30 5932 1.621528
30 30 4717 1.578595
30 30 2499 1.523810
30 30 9991 1.577419
35 35 3426 1.592493
35 35 8066 1.656085
35 35 2305 1.580402
35 35 5456 1.594241
35 35 3954 1.606599
35 35 3522 1.604061
35 35 1004 1.549751
35 35 9055 1.509044
35 35 5687 1.607692
35 35 187 1.531646
35 35 7141 1.597403
35 35 9294 1.463476
35 35 6563 1.571429
35 35 397 1.549878
35 35 701 1.536160
35 35 7120 1.660574
35 35 3413 1.535000
35 35 8800 1.587179
35 35 4956 1.578947
35 35 1377 1.683377
40 40 3505 1.565130
40 40 2300 1.538000
40 40 3745 1.593361
40 40 2035 1.632568
40 40 2219 1.715190
40 40 3163 1.675676
40 40 6590 1.486974
40 40 455 1.544554
40 40 3323 1.609914
40 40 9964 1.576065
40 40 3688 1.589844
40 40 6969 1.574689
40 40 8374 1.555336
40 40 5247 1.658120
40 40 3305 1.553360
40 40 9810 1.541247
40 40 2659 1.568507
40 40 9659 1.653608
40 40 3863 1.552326
40 40 5606 1.535645
45 45 3821 1.867890
45 45 6448 1.742609
45 45 443 1.602990
45 45 7921 1.709735
45 45 6441 1.753982
45 45 74 1.669643
45 45 7778 1.608547
45 45 4338 1.657046
45 45 8823 1.560732
45 45 1767 1.592834
45 45 312 1.670732
45 45 7533 1.573826
45 45 6739 1.599665
45 45 1495 1.660441
45 45 760 1.639794
45 45 8639 1.735135
45 45 5188 1.698276
45 45 9578 1.688266
45 45 5404 1.642361
45 45 856 1.667826
50 50 5637 1.666667
50 50 6467 1.597143
50 50 7523 1.627312
50 50 7756 1.633001
50 50 4219 1.608819
50 50 9981 1.676136
50 50 7708 1.649073
50 50 1055 1.674253
50 50 587 1.657593
50 50 9733 1.687320
50 50 6729 1.685185
50 50 9643 1.655977
50 50 373 1.621622
50 50 3341 1.587744
50 50 3289 1.572423
50 50 6472 1.621660
50 50 9160 1.694286
50 50 2385 1.688732
50 50 6740 1.631507
50 50 613 1.625171
55 55 2756 1.565315
55 55 4399 1.642599
55 55 7377 1.781818
55 55 241 1.640187
55 55 7748 1.711377
55 55 3186 1.737864
55 55 5667 1.649227
55 55 8939 1.690621
55 55 9670 1.751816
55 55 326 1.671021
55 55 9497 1.627746
55 55 4587 1.665083
55 55 9278 1.664327
55 55 2259 1.611303
55 55 8204 1.738538
55 55 2289 1.685961
55 55 4229 1.708908
55 55 5074 1.598780
55 55 353 1.665868
55 55 6153 1.704069
60 60 6230 1.737234
60 60 7143 1.578842
60 60 4807 1.713212
60 60 587 1.648397
60 60 1085 1.662766
60 60 6625 1.690550
60 60 7109 1.699791
60 60 341 1.611680
60 60 435 1.664969
60 60 4104 1.734123
60 60 6595 1.720693
60 60 4371 1.719577
60 60 5163 1.747368
60 60 9414 1.661885
60 60 6550 1.755914
60 60 5913 1.767094
60 60 5040 1.664921
60 60 4800 1.642292
60 60 1137 1.629851
60 60 1830 1.582192
65 65 4508 1.616580
65 65 6752 1.609672
65 65 4617 1.731664
65 65 2370 1.623789
65 65 9459 1.707734
65 65 5322 1.595960
65 65 1892 1.705116
65 65 3952 1.573492
65 65 8621 1.680505
65 65 5888 1.619132
65 65 5603 1.585640
65 65 9901 1.664602
65 65 1215 1.684397
65 65 8120 1.717571
65 65 467 1.651434
65 65 2267 1.582827
65 65 1620 1.595113
65 65 1721 1.666367
65 65 2536 1.623457
65 65 7584 1.722744
70 70 2831 1.635441
70 70 4661 1.637346
70 70 4233 1.660302
70 70 1873 1.595166
70 70 7485 1.623565
70 70 9535 1.650831
70 70 8686 1.699213
70 70 479 1.666140
70 70 4564 1.727569
70 70 9940 1.689103
70 70 1228 1.678914
70 70 9309 1.626340
70 70 6862 1.629196
70 70 3189 1.749585
70 70 926 1.716503
70 70 6684 1.699357
70 70 3623 1.648754
70 70 8295 1.704839
70 70 3880 1.645110
70 70 9025 1.765574
75 75 8963 1.790240
75 75 221 1.745154
75 75 6261 1.711661
75 75 2888 1.738250
75 75 9903 1.785714
75 75 849 1.686121
75 75 3362 1.760294
75 75 1811 1.764920
75 75 1676 1.804970
75 75 2923 1.748003
75 75 4993 1.713873
75 75 9781 1.768662
75 75 3796 1.825129
75 75 1362 1.738752
75 75 5258 1.766616
75 75 9594 1.803745
75 75 7493 1.787968
75 75 1803 1.791574
75 75 5931 1.698113
75 75 472 1.687589
80 80 7824 1.738511
80 80 4187 1.679222
80 80 9290 1.768519
80 80 5957 1.811448
80 80 8283 1.757263
80 80 3211 1.807487
80 80 6588 1.709904
80 80 5791 1.796855
80 80 7606 1.822537
80 80 2304 1.740764
80 80 943 1.752137
80 80 1376 1.783333
80 80 7469 1.727856
80 80 8994 1.712993
80 80 9123 1.799866
80 80 3709 1.780039
80 80 9374 1.703193
80 80 2627 1.729221
80 80 6778 1.769180
80 80 6788 1.756410
85 85 9010 1.788565
85 85 4672 1.778761
85 85 6976 1.735838
85 85 2749 1.770088
85 85 2651 1.730420
85 85 6318 1.681313
85 85 2225 1.820178
85 85 1094 1.768133
85 85 3718 1.748417
85 85 3598 1.800118
85 85 7342 1.765318
85 85 334 1.743986
85 85 1473 1.736750
85 85 7622 1.759717
85 85 2578 1.772012
85 85 4481 1.751286
85 85 4661 1.798920
85 85 1524 1.700769
85 85 20 1.806192
85 85 6951 1.789343
90 90 6669 1.767916
90 90 9082 1.761376
90 90 8315 1.797404
90 90 3485 1.786606
90 90 676 1.730048
90 90 7941 1.757030
90 90 9770 1.848240
90 90 7054 1.911541
90 90 3770 1.847496
90 90 1710 1.803977
90 90 8722 1.835812
90 90 2503 1.828090
90 90 9535 1.766871
90 90 7307 1.747492
90 90 6547 1.803571
90 90 4979 1.790439
90 90 5042 1.705562
90 90 1610 1.812180
90 90 4198 1.787776
90 90 2886 1.752365
95 95 2903 1.877028
95 95 4211 1.831437
95 95 9183 1.841914
95 95 2482 1.803219
95 95 1109 1.842744
95 95 7406 1.861696
95 95 5447 1.734909
95 95 5241 1.871781
95 95 7804 1.868602
95 95 87 1.767956
95 95 2250 1.852169
95 95 7830 1.802738
95 95 911 1.834034
95 95 1940 1.845871
95 95 1204 1.818229
95 95 7622 1.858650
95 95 8210 1.855804
95 95 9836 1.846719
95 95 9112 1.904888
95 95 7554 1.851794
10 10 5820 1.125000
10 10 9872 1.345455
10 10 4104 1.150000
10 10 3413 1.133333
10 10 723 1.267857
10 10 2879 1.157895
10 10 9046 1.080645
10 10 7371 1.163636
10 10 6534 0.951613
10 10 4215 1.000000
12 12 4805 1.402597
12 12 4985 1.259740
12 12 458 1.208333
12 12 5239 1.351351
12 12 6663 1.394737
12 12 9318 1.267606
12 12 6861 1.179487
12 12 6558 1.333333
12 12 1036 1.283784
12 12 2666 1.226667
14 14 2719 1.257426
14 14 6359 1.312500
14 14 8600 1.505618
14 14 4387 1.463918
14 14 8470 1.456522
14 14 8540 1.165049
14 14 6539 1.373626
14 14 969 1.310000
14 14 8865 1.274510
14 14 6273 1.260000
16 16 7503 1.408333
16 16 6921 1.491228
16 16 2095 1.372881
16 16 9186 1.364407
16 16 9143 1.422414
16 16 5180 1.306569
16 16 4991 1.341463
16 16 1027 1.380165
16 16 4536 1.491071
16 16 6963 1.563636
18 18 2463 1.379562
18 18 9020 1.464286
18 18 1690 1.368794
18 18 5950 1.465278
18 18 3030 1.503704
18 18 336 1.459259
18 18 2470 1.328859
18 18 6550 1.474074
18 18 8551 1.441176
18 18 9433 1.473684
20 20 1409 1.459627
20 20 1110 1.496855
20 20 7757 1.503145
20 20 1561 1.503185
20 20 6028 1.432099
20 20 9697 1.396450
20 20 4664 1.343023
20 20 1009 1.580645
20 20 4487 1.479042
20 20 9030 1.445122
22 22 1078 1.348958
22 22 3397 1.529412
22 22 321 1.529101
22 22 7995 1.556150
22 22 5614 1.492228
22 22 1148 1.567416
22 22 5216 1.470899
22 22 9759 1.433155
22 22 9114 1.410256
22 22 1296 1.578947
24 24 4010 1.472973
24 24 5134 1.429864
24 24 5010 1.563981
24 24 681 1.551724
24 24 2315 1.493213
24 24 1808 1.568720
24 24 2228 1.542056
24 24 425 1.568807
24 24 5002 1.584541
24 24 8944 1.485981
26 26 1936 1.471311
26 26 6789 1.551867
26 26 647 1.599174
26 26 5788 1.328125
26 26 4191 1.500000
26 26 7555 1.538793
26 26 747 1.593220
26 26 8721 1.550847
26 26 1486 1.552419
26 26 2500 1.463035
28 28 8507 1.662835
28 28 922 1.402640
28 28 2309 1.530686
28 28 8473 1.580882
28 28 2742 1.523132
28 28 1171 1.618321
28 28 8234 1.561069
28 28 5901 1.556391
28 28 1998 1.591912
28 28 2985 1.454861
30 30 9830 1.517572
30 30 1871 1.474194
30 30 6878 1.640138
30 30 316 1.507886
30 30 8714 1.578231
30 30 4754 1.487578
30 30 1460 1.567114
30 30 3749 1.526316
30 30 1707 1.554839
30 30 691 1.556270
32 32 8741 1.608434
32 32 8479 1.397368
32 32 6778 1.583832
32 32 3773 1.529915
32 32 9558 1.559078
32 32 294 1.574850
32 32 6734 1.477528
32 32 6937 1.563422
32 32 19 1.540698
32 32 6562 1.376374
34 34 4812 1.562827
34 34 7519 1.502538
34 34 7882 1.543767
34 34 1988 1.440299
34 34 9564 1.442500
34 34 9816 1.539267
34 34 7781 1.528646
34 34 4856 1.602632
34 34 8062 1.547368
34 34 5522 1.599469
36 36 7788 1.593137
36 36 5604 1.672372
36 36 8290 1.488426
36 36 6198 1.523923
36 36 7885 1.642336
36 36 3476 1.646766
36 36 6189 1.515294
36 36 5440 1.550239
36 36 6413 1.612903
36 36 5482 1.558537
38 38 10 1.509554
38 38 7074 1.603037
38 38 736 1.483333
38 38 3130 1.494553
38 38 4758 1.527233
38 38 7686 1.486815
38 38 4354 1.559574
38 38 9660 1.491632
38 38 6581 1.531120
38 38 1399 1.745055
40 40 7716 1.592445
40 40 5400 1.615542
40 40 8399 1.525194
40 40 7402 1.530120
40 40 233 1.627329
40 40 8078 1.629857
40 40 6785 1.615546
40 40 4490 1.554688
40 40 2558 1.470472
40 40 5657 1.731915
42 42 626 1.730072
42 42 7185 1.591320
42 42 91 1.576493
42 42 6130 1.870787
42 42 1836 1.392092
42 42 9611 1.612782
42 42 4627 1.647619
42 42 3348 1.662813
42 42 1098 1.655955
42 42 1155 1.564338
44 44 975 1.682746
44 44 4108 1.603540
44 44 566 1.617647
44 44 7454 1.612500
44 44 6007 1.614159
44 44 6658 1.576792
44 44 1416 1.487479
44 44 5693 1.582897
44 44 1299 1.633212
44 44 3717 1.676580
46 46 9794 1.650165
46 46 4237 1.744610
46 46 5550 1.784854
46 46 9949 1.685761
46 46 4779 1.634494
46 46 955 1.667238
46 46 9886 1.681495
46 46 7546 1.689119
46 46 4843 1.679012
46 46 8020 1.658076
48 48 9216 1.599374
48 48 1216 1.628959
48 48 7403 1.683962
48 48 2385 1.751212
48 48 4995 1.682099
48 48 1210 1.623853
48 48 1515 1.619847
48 48 6213 1.660964
48 48 9892 1.750397
48 48 4795 1.692068
50 50 8358 1.657514
50 50 76 1.643777
50 50 1170 1.694645
50 50 8534 1.644189
50 50 1127 1.723626
50 50 5095 1.628134
50 50 8622 1.727007
50 50 5677 1.662300
50 50 1833 1.711144
60 60 2750 1.750268
60 60 8358 1.641899
60 60 8616 1.705567
60 60 28 1.721573
60 60 9778 1.622584
62 62 8386 1.614447
62 62 388 1.706413
62 62 352 1.577290
62 62 1549 1.698035
62 62 4484 1.686939
64 64 8181 1.666667
64 64 2719 1.692235
64 64 4853 1.769912
64 64 3659 1.771014
64 64 9492 1.811891
66 66 2324 1.568013
66 66 3819 1.645217
66 66 1823 1.641725
66 66 4335 1.570339
66 66 2145 1.573770
68 68 7933 1.608409
68 68 8176 1.548959
68 68 7689 1.800000
68 68 3747 1.656374
68 68 3461 1.602919
70 70 6311 1.770607
70 70 1599 1.594432
70 70 6626 1.612229
70 70 9066 1.624322
70 70 2161 1.702552
72 72 340 1.669453
72 72 1354 1.708625
72 72 8512 1.663433
72 72 3355 1.691596
72 72 8935 1.693252
74 74 70 1.741606
74 74 7096 1.700220
74 74 6243 1.742276
74 74 9998 1.662890
74 74 527 1.756334
76 76 5657 1.711911
76 76 4727 1.750179
76 76 5306 1.754944
76 76 5629 1.809313
76 76 9418 1.746449
78 78 9289 1.802768
78 78 2253 1.683653
78 78 6345 1.635954
78 78 1965 1.839400
78 78 212 1.761153
80 80 3763 1.751923
80 80 6853 1.787879
80 80 4410 1.655569
80 80 1620 1.809714
80 80 7295 1.808246
82 82 3567 1.711953
82 82 1240 1.648303
82 82 3703 1.654364
82 82 5156 1.700243
82 82 8981 1.754364
84 84 9076 1.734118
84 84 2792 1.789820
84 84 9946 1.723776
84 84 927 1.724985
84 84 4905 1.771879
86 86 4866 1.625704
86 86 3461 1.851273
86 86 6209 1.875000
86 86 518 1.758310
86 86 8402 1.690223
88 88 6240 1.798810
88 88 5735 1.800968
88 88 9061 1.779707
88 88 9473 1.791351
88 88 7640 1.753952
90 90 4783 1.807794
90 90 3049 1.781867
90 90 1846 1.778881
90 90 5407 1.780836
90 90 1613 1.713929
92 92 9793 1.805584
92 92 9235 1.790398
92 92 9552 1.838675
92 92 5657 1.685322
92 92 7934 1.795231
94 94 9976 1.871208
94 94 9035 1.804230
94 94 3784 1.818044
94 94 6922 1.876142
94 94 5419 1.867735
96 96 8140 1.808076
96 96 9844 1.712197
96 96 9599 1.831175
96 96 8126 1.880975
96 96 9686 1.801591
98 98 1152 1.772450
98 98 5907 1.660862
98 98 388 1.848881
98 98 1242 1.703185
98 98 3195 1.823978
60 60 907 1.495362
60 60 951 1.835920
60 60 8115 1.699465
60 60 9018 1.609392
60 60 9407 1.657807
62 62 8774 1.724276
62 62 1955 1.686613
62 62 7315 1.712195
62 62 7906 1.724638
62 62 95 1.608122
64 64 1250 1.626070
64 64 2469 1.708861
64 64 6336 1.693246
64 64 1184 1.679012
64 64 2755 1.679264
66 66 4980 1.616391
66 66 78 1.728242
66 66 6005 1.689593
66 66 5978 1.571064
66 66 9909 1.647520
68 68 5745 1.692821
68 68 9706 1.757095
68 68 1212 1.632782
68 68 8105 1.627389
68 68 5251 1.624108
70 70 589 1.674797
70 70 5697 1.618142
70 70 4640 1.709506
70 70 6837 1.598367
70 70 5778 1.614243
72 72 3092 1.668626
72 72 8723 1.667636
72 72 2303 1.680352
72 72 2176 1.731873
72 72 8333 1.725133
74 74 2821 1.669089
74 74 9390 1.665085
74 74 5271 1.726950
74 74 4853 1.756309
74 74 8109 1.771837
76 76 3369 1.725639
76 76 8423 1.711111
76 76 5409 1.702171
76 76 7037 1.788047
76 76 2311 1.627742
78 78 5142 1.786853
78 78 9084 1.746297
78 78 8761 1.760314
78 78 7056 1.807898
78 78 1663 1.687975
80 80 3189 1.721059
80 80 3559 1.794304
80 80 3089 1.675449
80 80 944 1.797818
80 80 2888 1.759248
82 82 18 1.797414
82 82 9081 1.713023
82 82 6147 1.725953
82 82 2167 1.740696
82 82 8141 1.798641
84 84 9364 1.664270
84 84 4697 1.805085
84 84 7842 1.809969
84 84 606 1.810665
84 84 4304 1.715966
86 86 5260 1.759128
86 86 9601 1.761458
86 86 4623 1.779902
86 86 8750 1.713224
86 86 9714 1.868747
88 88 1371 1.544517
88 88 3208 1.801748
88 88 3232 1.732837
88 88 3558 1.840960
88 88 7974 1.664226
90 90 462 1.652850
90 90 8513 1.682501
90 90 6620 1.633513
90 90 9249 1.647824
90 90 7619 1.545951
92 92 4525 1.823736
92 92 5895 1.719315
92 92 6261 1.809426
92 92 2232 1.722941
92 92 4515 1.930748
94 94 4664 1.600354
94 94 3089 1.702460
94 94 3658 1.730826
94 94 6994 1.732730
94 94 6788 1.889861
96 96 7386 1.817448
96 96 2932 1.741552
96 96 4069 1.780749
96 96 1130 1.842212
96 96 8003 1.769750
98 98 9365 1.811998
98 98 3305 1.791031
98 98 4513 1.762935
98 98 9560 1.736793
98 98 4025 1.836557


==> experiments/plots/data/reads_2.dat <==
10 2 7143 15.131400
10 2 2741 15.483900
10 2 8112 15.560100
10 2 1715 15.211300
10 2 1432 15.498100
10 2 7619 15.354600
10 2 6132 15.480500
10 2 6266 15.310400
10 2 4324 15.431700
10 2 5721 15.815300
10 2 2308 15.543700
10 2 8883 15.293400
10 2 5136 15.443700
10 2 507 15.232100
10 2 2815 15.466400
10 2 5088 15.285900
10 2 3713 15.313600
10 2 2918 15.213300
10 2 5086 15.548600
10 2 7931 15.214900
30 2 2907 20.359300
30 2 5231 20.397800
30 2 6136 20.610900
30 2 8335 20.042300
30 2 7486 20.132400
30 2 5911 19.959300
30 2 1475 20.388200
30 2 5345 20.458700
30 2 4653 20.379500
30 2 7128 20.270600
30 2 7284 20.210100
30 2 6562 20.345400
30 2 2478 20.533200
30 2 4358 20.306000
30 2 5830 20.329100
30 2 1867 20.341900
30 2 6403 20.010600
30 2 1529 20.125300
30 2 9143 20.295600
30 2 2989 20.341300
50 2 3141 22.630800
50 2 5520 22.608100
50 2 4617 22.607200
50 2 6171 22.907900
50 2 5689 22.679400
50 2 9516 22.534400
50 2 2421 22.645900
50 2 4627 22.612700
50 2 4247 22.794800
50 2 3451 22.767700
50 2 1934 22.595100
50 2 1492 22.516800
50 2 4866 22.545100
50 2 6678 22.480200
50 2 6012 22.537300
50 2 9730 22.916700
50 2 5935 22.664300
50 2 4055 22.479600
50 2 7336 22.516300
50 2 8844 22.607300
70 2 7272 23.890800
70 2 1252 24.114900
70 2 5370 24.030600
70 2 8820 24.116700
70 2 8513 24.007100
70 2 7142 24.323300
70 2 6598 24.052900
70 2 5023 24.030900
70 2 3253 24.006900
70 2 1108 24.156900
70 2 154 24.475000
70 2 3961 24.063900
70 2 3713 23.985200
70 2 8213 23.943000
70 2 1596 24.009200
70 2 3445 24.232500
70 2 7059 23.975100
70 2 2962 24.021400
70 2 821 24.010500
70 2 3847 24.141000
90 2 603 25.250700
90 2 87 25.214400
90 2 9052 25.073500
90 2 7142 25.127200
90 2 2906 25.183300
90 2 1079 25.232100
90 2 6171 25.196200
90 2 3275 25.159200
90 2 7549 25.156700
90 2 2120 25.148700
90 2 2758 25.062300
90 2 3641 25.291900
90 2 3628 25.019200
90 2 6207 25.199800
90 2 5173 25.313300
90 2 9964 25.184100
90 2 7033 25.143600
90 2 3603 25.135600
90 2 8203 25.036900
90 2 1696 25.177200
110 2 4140 25.988100
110 2 4157 26.103700
110 2 4606 26.094800
110 2 4902 26.256500
110 2 7950 25.843000
110 2 3120 26.268900
110 2 5399 26.025600
110 2 5945 26.111500
110 2 5396 25.988100
110 2 5467 25.975100
110 2 4484 26.051600
110 2 4945 26.149200
110 2 6325 25.952000
110 2 295 26.090600
110 2 7884 26.109200
110 2 5093 26.159100
110 2 6369 26.094400
110 2 9936 26.155700
110 2 6729 26.026100
110 2 3990 26.089300
130 2 2985 26.976900
130 2 146 26.890500
130 2 726 26.932700
130 2 7728 26.881100
130 2 7372 27.215100
130 2 7485 26.993700
130 2 3528 26.844700
130 2 1298 26.903500
130 2 9099 26.953400
130 2 6102 26.835400
130 2 976 26.841800
130 2 3229 26.968800
130 2 8822 26.999800
130 2 3071 26.930100
130 2 2917 27.102200
130 2 8687 27.069100
130 2 879 27.005600
130 2 7880 26.964500
130 2 3012 26.786900
130 2 7764 26.886400
150 2 13 27.352900
150 2 9331 27.316700
150 2 484 27.335700
150 2 7019 27.462700
150 2 6960 27.411500
150 2 4406 27.493000
150 2 853 27.405300
150 2 5923 27.436600
150 2 3532 27.425200
150 2 4353 27.415000
150 2 3574 27.340400
150 2 9524 27.455100
150 2 3139 27.423800
150 2 8240 27.489200
150 2 7657 27.356100
150 2 8265 27.289600
150 2 373 27.430500
150 2 3939 27.478200
150 2 1080 27.404900
150 2 6414 27.477000
170 2 6628 27.915200
170 2 4488 27.881600
170 2 3194 28.009000
170 2 4137 27.901000
170 2 9907 27.889800
170 2 5756 27.936900
170 2 7268 27.970500
170 2 134 27.960300
170 2 3260 28.029800
170 2 8559 27.851300
170 2 6705 27.839100
170 2 3415 27.862600
170 2 103 27.875900
170 2 8693 27.830700
170 2 510 27.890000
170 2 9043 28.072600
170 2 7317 27.933800
170 2 7044 28.036300
170 2 4724 28.059500
170 2 2455 27.907200
190 2 1476 28.604100
190 2 1590 28.439400
190 2 1848 28.419000
190 2 4126 28.494600
190 2 3455 28.544500
190 2 5071 28.555200
190 2 2738 28.478600
190 2 4417 28.565600
190 2 2402 28.604000
190 2 2374 28.420100
190 2 1741 28.618900
190 2 1063 28.362600
190 2 2474 28.477400
190 2 228 28.550900
190 2 3433 28.572700
190 2 1484 28.544800
190 2 7996 28.404300
190 2 4096 28.487600
190 2 7261 28.558300
190 2 4789 28.498400
210 2 2211 28.862700
210 2 8151 28.952700
210 2 3749 28.913300
210 2 9228 28.862500
210 2 436 28.854100
210 2 9138 28.916300
210 2 1607 28.880500
210 2 4256 29.047300
210 2 5 28.882700
210 2 2351 28.974300
210 2 5144 28.794000
210 2 1005 28.810200
210 2 2466 28.952900
210 2 9054 28.935200
210 2 2363 28.918700
210 2 5081 28.892000
210 2 7318 28.828600
210 2 6092 28.955200
210 2 408 28.963300
210 2 5351 28.826400
230 2 2690 29.368100
230 2 8259 29.384500
230 2 3916 29.312000
230 2 9047 29.372000
230 2 778 29.347600
230 2 5393 29.309000
230 2 9679 29.308100
230 2 8952 29.268800
230 2 3987 29.356100
230 2 589 29.315500
230 2 2500 29.276800
230 2 4129 29.338000
230 2 928 29.400400
230 2 2568 29.307400
230 2 297 29.359100
230 2 9497 29.238600
230 2 5057 29.356800
230 2 9580 29.364000
230 2 5397 29.336800
230 2 6293 29.313000
250 2 4035 29.805500
250 2 7757 29.696300
250 2 1167 29.712200
250 2 3077 29.728900
250 2 1414 29.795800
250 2 3392 29.942500
250 2 3864 29.824400
250 2 7314 29.743200
250 2 6431 29.820500
250 2 5540 29.783000
250 2 6025 29.793800
250 2 7239 29.646900
250 2 8430 29.720200
250 2 175 29.747200
250 2 2043 29.784300
250 2 3679 29.660700
250 2 2526 29.790800
250 2 7667 29.793400
250 2 2126 29.926100
250 2 7729 29.697900
270 2 395 30.024000
270 2 9649 30.035800
270 2 9657 30.202800
270 2 1064 29.976800
270 2 7323 29.906600
270 2 8505 30.020300
270 2 9940 30.102700
270 2 9879 30.053200
270 2 2440 30.144000
270 2 89 29.992500
270 2 6867 30.102600
270 2 2489 30.055100
270 2 6342 30.038400
270 2 7328 30.095100
270 2 6304 30.144800
270 2 1288 30.102000
270 2 1389 30.065000
270 2 5915 30.076500
270 2 9134 30.054000
270 2 3977 30.045000
290 2 7507 30.376300
290 2 1280 30.331500
290 2 4742 30.382800
290 2 6943 30.227700
290 2 3066 30.293600
290 2 5083 30.313100
290 2 6167 30.241000
290 2 451 30.384700
290 2 413 30.258500
290 2 6191 30.256800
290 2 3822 30.337000
290 2 6094 30.268400
290 2 1330 30.241100
290 2 3388 30.274100
290 2 4506 30.150500
290 2 9971 30.297300
290 2 7694 30.343700
290 2 8479 30.416600
290 2 9973 30.293000
290 2 3253 30.248100
310 2 3366 30.540800
310 2 6462 30.533300
310 2 9292 30.522100
310 2 8766 30.541200
310 2 1252 30.591700
310 2 4764 30.608000
310 2 7551 30.568000
310 2 6023 30.558200
310 2 3818 30.568100
310 2 4893 30.568500
310 2 2797 30.660100
310 2 8374 30.573400
310 2 8917 30.508300
310 2 4752 30.512900
310 2 1539 30.519900
310 2 704 30.526000
310 2 7982 30.553700
310 2 1594 30.509000
310 2 193 30.446800
310 2 8265 30.632900
330 2 809 30.846500
330 2 7345 30.851000
330 2 7574 30.902000
330 2 3544 30.782400
330 2 1304 30.868800
330 2 9799 30.981900
330 2 2019 30.848300
330 2 7942 30.798200
330 2 296 30.768800
330 2 7409 30.835700
330 2 7963 30.794800
330 2 6464 30.813900
330 2 2519 30.923800
330 2 4310 30.867500
330 2 5762 30.833900
330 2 425 30.812500
330 2 3724 30.800700
330 2 3585 30.867900
330 2 3213 30.778200
330 2 5235 30.903300
350 2 1644 31.152200
350 2 9634 31.183700
350 2 1812 31.097400
350 2 2965 31.222500
350 2 6115 31.061500
350 2 1891 31.127800
350 2 9571 31.153400
350 2 1166 31.112200
350 2 1864 31.110700
350 2 4254 31.091800
350 2 9609 31.144900
350 2 1167 31.089900
350 2 7421 31.083800
350 2 6485 31.126200
350 2 5811 31.151800
350 2 4578 31.061800
350 2 7020 31.175100
350 2 7570 31.140500
350 2 8896 31.133800
350 2 7212 31.189300
370 2 1043 31.585400
370 2 4383 31.276700
370 2 8007 31.434600
370 2 6189 31.339000
370 2 3325 31.399400
370 2 5608 31.536700
370 2 1791 31.462400
370 2 2904 31.390900
370 2 1705 31.334300
370 2 3920 31.367100
370 2 5178 31.305400
370 2 6094 31.365000
370 2 4286 31.382700
370 2 4260 31.275800
370 2 149 31.353800
370 2 7599 31.381800
370 2 5421 31.404900
370 2 7348 31.479400
370 2 4262 31.276600
370 2 774 31.426500
390 2 7471 31.637700
390 2 3177 31.651400
390 2 6900 31.548400
390 2 6670 31.602400
390 2 5817 31.681200
390 2 1869 31.754600
390 2 1316 31.615300
390 2 8801 31.593400
390 2 9042 31.619500
390 2 3330 31.695100
390 2 9647 31.532600
390 2 8228 31.612000
390 2 863 31.688600
390 2 1660 31.560400
390 2 8209 31.629300
390 2 2305 31.588400
390 2 2095 31.627500
390 2 7702 31.587400
390 2 9494 31.550600
390 2 8119 31.601400
410 2 5421 31.790200
410 2 8857 31.769500
410 2 1253 31.768800
410 2 3582 31.825000
410 2 4091 31.815900
410 2 9197 31.700800
410 2 5495 31.854100
410 2 6112 31.728400
410 2 304 31.864800
410 2 4577 31.751900
410 2 6602 31.839900
410 2 87 31.797000
410 2 6303 31.955400
410 2 6130 31.702700
410 2 7410 31.811600
410 2 656 31.779100
410 2 554 31.773700
410 2 497 31.778500
410 2 8939 31.909400
410 2 9154 31.852600
430 2 8684 31.977400
430 2 4037 32.034300
430 2 8263 32.003000
430 2 6781 32.168200
430 2 2440 31.971300
430 2 2219 32.114900
430 2 4056 31.994900
430 2 3909 32.014500
430 2 2038 31.981200
430 2 9848 32.113100
430 2 6764 32.020400
430 2 127 32.044500
430 2 6482 31.941800
430 2 5135 31.989400
430 2 2912 32.028800
430 2 7918 32.099200
430 2 2221 32.039700
430 2 4708 31.943300
430 2 2979 31.946500
430 2 4345 31.910600
450 2 849 32.300900
450 2 8767 32.182600
450 2 8017 32.310300
450 2 549 32.243500
450 2 486 32.253900
450 2 7898 32.238800
450 2 3980 32.302900
450 2 6939 32.291400
450 2 616 32.222900
450 2 8737 32.182800
450 2 8641 32.233200
450 2 3121 32.356800
450 2 3528 32.272900
450 2 1277 32.373900
450 2 7008 32.283000
450 2 9547 32.197800
450 2 7528 32.243700
450 2 8674 32.201800
450 2 9755 32.226200
450 2 4432 32.215000
470 2 6219 32.437400
470 2 6486 32.445100
470 2 3892 32.435600
470 2 1869 32.428900
470 2 546 32.513500
470 2 4352 32.451900
470 2 2936 32.385100
470 2 5405 32.470000
470 2 7681 32.438300
470 2 3083 32.554600
470 2 7292 32.382300
470 2 3736 32.390600
470 2 996 32.411400
470 2 6524 32.419800
470 2 1716 32.449600
470 2 3242 32.477300
470 2 7922 32.411500
470 2 8617 32.399600
470 2 4362 32.447800
470 2 3302 32.417900
490 2 4772 32.672200
490 2 2059 32.716400
490 2 4218 32.682900
490 2 5040 32.643600
490 2 5983 32.713300
490 2 7874 32.683700
490 2 2658 32.704900
490 2 4746 32.645000
490 2 1671 32.815700
490 2 7491 32.641500
490 2 8279 32.591400
490 2 7190 32.657400
490 2 6169 32.693200
490 2 7054 32.732800
490 2 2734 32.664400
490 2 3670 32.651500
490 2 9183 32.693400
490 2 4801 32.618000
490 2 4464 32.633800
490 2 7460 32.673200


==> experiments/plots/data/reads_3.dat <==
300 3 5236 138.490000
300 3 1109 138.283000
300 3 8715 139.855000
300 3 6905 138.921000
300 3 3139 139.492000
300 3 2068 140.819000
300 3 256 139.352000
300 3 6733 138.775000
300 3 4427 139.575000
300 3 7972 140.261000
300 3 3403 140.102000
300 3 3440 138.812000
300 3 3694 140.108000
300 3 7975 139.420000
300 3 6536 139.102000
300 3 6657 139.358000
300 3 8127 139.300000
300 3 539 140.022000
300 3 5083 140.440000
300 3 2209 140.010000
400 3 4245 149.666000
400 3 4912 150.634000
400 3 6332 150.722000
400 3 6347 150.522000
400 3 4517 150.640000
400 3 2430 150.525000
400 3 7848 150.207000
400 3 3677 149.809000
400 3 3605 150.118000
400 3 235 149.575000
400 3 3480 151.593000
400 3 7305 150.440000
400 3 2810 150.854000
400 3 1538 150.484000
400 3 4423 150.288000
400 3 5259 150.323000
400 3 2335 150.712000
400 3 833 150.975000
400 3 3731 149.706000
400 3 7280 150.476000
500 3 1581 159.330000
500 3 7671 159.962000
500 3 7037 158.875000
500 3 2326 160.575000
500 3 1612 160.104000
500 3 29 159.821000
500 3 2092 159.011000
500 3 4844 159.495000
500 3 3643 160.159000
500 3 9622 158.374000
500 3 6752 159.786000
500 3 1768 160.506000
500 3 8877 158.611000
500 3 7944 159.548000
500 3 9557 159.066000
500 3 5158 159.434000
500 3 9262 159.183000
500 3 8716 158.961000
500 3 8646 159.285000
500 3 8531 160.083000
600 3 1355 165.871000
600 3 6503 165.368000
600 3 4272 165.806000
600 3 6575 165.262000
600 3 1023 165.675000
600 3 3777 166.374000
600 3 6421 165.483000
600 3 6815 166.224000
600 3 3887 164.986000
600 3 8792 166.180000
600 3 8594 166.902000
600 3 7386 166.829000
600 3 8004 166.237000
600 3 9955 165.786000
600 3 9581 165.830000
600 3 9356 165.400000
600 3 9115 165.808000
600 3 4807 165.893000
600 3 7453 166.879000
600 3 9283 165.787000
700 3 1851 172.037000
700 3 4253 171.920000
700 3 9461 171.854000
700 3 68 171.742000
700 3 4390 172.203000
700 3 7573 171.757000
700 3 3575 171.851000
700 3 8403 171.712000
700 3 6125 172.327000
700 3 7168 171.589000
700 3 6307 171.929000
700 3 8689 172.247000
700 3 3761 172.194000
700 3 4200 171.939000
700 3 2765 171.974000
700 3 9396 171.929000
700 3 113 172.077000
700 3 6362 172.973000
700 3 8974 171.311000
700 3 2088 171.938000
800 3 8900 176.888000
800 3 9761 177.641000
800 3 305 177.673000
800 3 6060 178.284000
800 3 7130 177.618000
800 3 6651 177.374000
800 3 5445 177.946000
800 3 8356 176.931000
800 3 5746 177.387000
800 3 2330 176.499000
800 3 5959 178.372000
800 3 8867 178.060000
800 3 4419 177.318000
800 3 3502 177.272000
800 3 5276 178.531000
800 3 8044 177.982000
800 3 1823 176.924000
800 3 8618 177.194000
800 3 278 177.547000
800 3 8289 178.054000
900 3 7943 182.809000
900 3 2821 182.444000
900 3 522 182.925000
900 3 9275 182.701000
900 3 7932 182.458000
900 3 9268 182.126000
900 3 5062 182.327000
900 3 7830 182.455000
900 3 3844 183.071000
900 3 8720 183.215000
900 3 7587 182.044000
900 3 8396 182.269000
900 3 9965 182.670000
900 3 1790 182.571000
900 3 2032 182.594000
900 3 9585 182.584000
900 3 8326 182.533000
900 3 4457 182.333000
900 3 8291 182.725000
900 3 4484 182.626000
1000 3 5245 187.310000
1000 3 1866 187.764000
1000 3 2574 187.779000
1000 3 7799 188.006000
1000 3 6557 187.610000
1000 3 73 188.061000
1000 3 2712 187.303000
1000 3 2743 187.471000
1000 3 3705 187.097000
1000 3 5776 187.432000
1000 3 2594 187.068000
1000 3 3205 187.676000
1000 3 7350 187.155000
1000 3 1836 187.650000
1000 3 9404 187.559000
1000 3 5391 186.914000
1000 3 1682 187.370000
1000 3 6570 187.668000
1000 3 1998 186.719000
1000 3 4326 186.481000
1100 3 4241 191.026000
1100 3 6286 190.676000
1100 3 4731 190.766000
1100 3 6568 190.950000
1100 3 9736 190.453000
1100 3 6885 190.758000
1100 3 6822 190.596000
1100 3 335 189.735000
1100 3 138 191.569000
1100 3 276 191.051000
1100 3 823 191.171000
1100 3 6041 190.500000
1100 3 3438 190.521000
1100 3 3692 190.982000
1100 3 871 190.493000
1100 3 9944 190.171000
1100 3 5703 190.768000
1100 3 5812 190.405000
1100 3 6498 190.723000
1100 3 7633 191.646000
1200 3 7151 193.758000
1200 3 5460 194.063000
1200 3 6194 193.744000
1200 3 8719 193.832000
1200 3 2161 194.434000
1200 3 9264 193.748000
1200 3 1620 194.278000
1200 3 5817 195.092000
1200 3 9058 193.912000
1200 3 136 193.353000
1200 3 6454 194.278000
1200 3 5469 194.094000
1200 3 4515 193.978000
1200 3 3963 193.723000
1200 3 6401 193.421000
1200 3 9790 193.755000
1200 3 4213 193.905000
1200 3 5823 194.116000
1200 3 5902 193.813000
1200 3 3408 194.006000
1300 3 1090 197.843000
1300 3 396 197.781000
1300 3 5869 197.618000
1300 3 1213 197.975000
1300 3 625 197.618000
1300 3 2289 197.855000
1300 3 1297 197.774000
1300 3 8510 197.686000
1300 3 217 197.516000
1300 3 870 197.916000
1300 3 3997 197.782000
1300 3 6687 197.084000
1300 3 9996 197.335000
1300 3 5846 197.411000
1300 3 2195 197.361000
1300 3 2541 197.002000
1300 3 3188 197.327000
1300 3 4942 197.488000
1300 3 4871 198.168000
1300 3 7367 197.620000
1400 3 6811 200.580000
1400 3 2182 200.876000
1400 3 6858 200.505000
1400 3 1740 201.201000
1400 3 208 201.371000
1400 3 6734 200.503000
1400 3 2368 200.522000
1400 3 8791 200.275000
1400 3 882 201.517000
1400 3 5012 200.579000
1400 3 9324 200.865000
1400 3 1390 201.490000
1400 3 121 200.136000
1400 3 3143 201.386000
1400 3 1309 201.088000
1400 3 1420 201.486000
1400 3 6933 200.087000
1400 3 937 200.121000
1400 3 4401 200.102000
1400 3 741 200.272000
1500 3 1749 204.309000
1500 3 574 204.492000
1500 3 3865 204.400000
1500 3 3813 204.920000
1500 3 7660 203.971000
1500 3 4074 204.354000
1500 3 3732 203.939000
1500 3 9644 205.048000
1500 3 168 204.630000
1500 3 4724 204.131000
1500 3 6813 204.359000
1500 3 989 203.796000
1500 3 3805 204.472000
1500 3 3929 203.911000
1500 3 7770 204.233000
1500 3 9758 204.960000
1500 3 5585 204.472000
1500 3 1155 204.591000
1500 3 8929 204.190000
1500 3 1700 204.190000
1600 3 3693 207.620000
1600 3 1065 206.798000
1600 3 6009 206.436000
1600 3 6026 206.704000
1600 3 291 206.636000
1600 3 4757 206.951000
1600 3 3264 207.168000
1600 3 299 206.338000
1600 3 3650 206.465000
1600 3 9597 207.275000
1600 3 6646 207.293000
1600 3 4861 206.912000
1600 3 6966 208.277000
1600 3 884 206.810000
1600 3 1416 206.771000
1600 3 1554 207.122000
1600 3 4686 207.159000
1600 3 3375 206.952000
1600 3 9031 206.953000
1600 3 6055 206.949000
1700 3 5216 209.025000
1700 3 2972 208.847000
1700 3 1696 209.311000
1700 3 6816 208.298000
1700 3 7248 208.896000
1700 3 5580 208.743000
1700 3 4653 208.772000
1700 3 484 209.217000
1700 3 3507 208.829000
1700 3 6095 209.015000
1700 3 1829 209.917000
1700 3 6997 209.462000
1700 3 3770 209.417000
1700 3 5434 209.193000
1700 3 1734 208.285000
1700 3 878 208.764000
1700 3 1839 209.026000
1700 3 2543 209.111000
1700 3 8205 209.119000
1700 3 7899 209.326000
1800 3 9037 212.067000
1800 3 1220 212.277000
1800 3 8352 211.981000
1800 3 7789 211.989000
1800 3 5991 212.135000
1800 3 7305 212.084000
1800 3 9252 211.734000
1800 3 9077 212.119000
1800 3 885 212.501000
1800 3 8954 212.733000
1800 3 696 211.945000
1800 3 3011 212.530000
1800 3 6605 211.724000
1800 3 3464 212.220000
1800 3 37 212.002000
1800 3 564 211.968000
1800 3 3370 212.541000
1800 3 5867 211.333000
1800 3 7268 212.562000
1800 3 1564 211.365000
1900 3 7026 214.963000
1900 3 2757 214.854000
1900 3 8542 214.529000
1900 3 1945 214.009000
1900 3 4070 214.679000
1900 3 9202 214.762000
1900 3 6302 214.642000
1900 3 8236 214.452000
1900 3 9154 214.820000
1900 3 1023 213.733000
1900 3 509 214.470000
1900 3 1250 214.931000
1900 3 1309 214.102000
1900 3 3593 213.974000
1900 3 705 213.686000
1900 3 1750 214.102000
1900 3 5877 214.323000
1900 3 5530 214.091000
1900 3 3946 214.649000
1900 3 8997 214.174000
2000 3 6040 216.956000
2000 3 6469 217.626000
2000 3 4778 217.908000
2000 3 5417 217.457000
2000 3 7821 217.274000
2000 3 6800 217.799000
2000 3 8807 217.533000
2000 3 4534 217.816000
2000 3 6561 216.791000
2000 3 4994 217.425000
2000 3 4171 218.028000
2000 3 5178 218.361000
2000 3 8528 217.295000
2000 3 6525 217.214000
2000 3 8381 217.712000
2000 3 9376 217.144000
2000 3 3869 217.719000
2000 3 5354 217.007000
2000 3 1944 217.441000
2000 3 796 217.848000


==> experiments/plots/data/reads_4.dat <==
1000 4 9414 582.795000
1000 4 8584 583.038000
1000 4 1438 583.297000
1000 4 6872 585.169000
1000 4 709 585.625000
1000 4 5073 582.111000
1000 4 9381 585.303000
1000 4 5934 584.772000
1000 4 2299 586.011000
1000 4 5271 584.121000
1000 4 1753 586.855000
1000 4 6254 584.508000
1000 4 8626 586.646000
1000 4 6881 584.008000
1000 4 9715 584.131000
1000 4 257 582.553000
1000 4 5543 583.632000
1000 4 1957 583.412000
1000 4 9723 583.847000
1000 4 1702 583.087000
2000 4 9778 721.739000
2000 4 4808 722.586000
2000 4 4836 723.404000
2000 4 6085 724.342000
2000 4 8315 719.789000
2000 4 5795 721.539000
2000 4 4087 722.130000
2000 4 7373 721.277000
2000 4 9035 720.170000
2000 4 6331 721.706000
2000 4 4444 719.647000
2000 4 9554 721.217000
2000 4 4665 722.352000
2000 4 7787 719.553000
2000 4 346 722.296000
2000 4 9091 723.129000
2000 4 9034 723.927000
2000 4 4133 720.825000
2000 4 4305 721.247000
2000 4 6947 722.837000
3000 4 4903 803.845000
3000 4 202 805.271000
3000 4 447 804.694000
3000 4 3821 809.025000
3000 4 2705 806.096000
3000 4 1273 806.551000
3000 4 2631 805.659000
3000 4 5657 806.448000
3000 4 5467 805.871000
3000 4 9781 804.714000
3000 4 7736 807.848000
3000 4 5808 808.140000
3000 4 8776 805.112000
3000 4 4880 806.058000
3000 4 8438 807.311000
3000 4 3445 805.449000
3000 4 6094 805.691000
3000 4 1048 806.345000
3000 4 5819 807.793000
3000 4 1116 806.275000
4000 4 4799 878.992000
4000 4 6761 878.891000
4000 4 930 878.046000
4000 4 6009 879.261000
4000 4 8224 878.181000
4000 4 8381 879.813000
4000 4 3433 880.312000
4000 4 2619 878.727000
4000 4 9203 878.495000
4000 4 5104 879.725000
4000 4 8702 878.996000
4000 4 3417 879.025000
4000 4 1448 878.851000
4000 4 981 877.330000
4000 4 2139 880.716000
4000 4 1195 878.300000
4000 4 2206 880.284000
4000 4 2028 877.017000
4000 4 3913 879.066000
4000 4 9685 879.085000
5000 4 8564 927.535000
5000 4 8239 926.608000
5000 4 678 926.201000
5000 4 1287 927.088000
5000 4 5453 924.841000
5000 4 1102 927.983000
5000 4 1707 926.265000
5000 4 5547 926.483000
5000 4 5968 927.716000
5000 4 1591 926.912000
5000 4 5090 928.794000
5000 4 3807 926.255000
5000 4 4499 925.720000
5000 4 5484 930.517000
5000 4 7800 925.566000
5000 4 7632 927.615000
5000 4 2276 927.246000
5000 4 2161 925.879000
5000 4 7554 925.930000
5000 4 7814 925.387000
6000 4 765 974.795000
6000 4 9064 976.170000
6000 4 4373 974.082000
6000 4 3021 976.577000
6000 4 9780 976.432000
6000 4 8795 976.085000
6000 4 5599 975.851000
6000 4 6238 975.506000
6000 4 4859 973.848000
6000 4 433 974.258000
6000 4 8607 977.354000
6000 4 8285 975.331000
6000 4 9777 976.032000
6000 4 8265 972.826000
6000 4 995 973.547000
6000 4 8554 978.803000
6000 4 3922 977.915000
6000 4 5221 976.480000
6000 4 3525 974.171000
6000 4 6951 976.331000
7000 4 7761 1014.520000
7000 4 14 1013.580000
7000 4 8378 1013.250000
7000 4 6282 1012.210000
7000 4 6232 1012.280000
7000 4 3996 1011.330000
7000 4 5994 1011.580000
7000 4 504 1013.410000
7000 4 5352 1012.840000
7000 4 2748 1012.040000
7000 4 899 1011.580000
7000 4 4726 1013.740000
7000 4 9053 1012.350000
7000 4 2350 1011.950000
7000 4 8780 1012.720000
7000 4 5830 1012.360000
7000 4 7677 1009.680000
7000 4 3568 1010.960000
7000 4 6710 1010.330000
7000 4 696 1012.150000
8000 4 8827 1056.950000
8000 4 6524 1058.640000
8000 4 7864 1059.460000
8000 4 7722 1056.420000
8000 4 4477 1057.560000
8000 4 1963 1060.190000
8000 4 2878 1058.490000
8000 4 8966 1059.050000
8000 4 7016 1058.330000
8000 4 2140 1058.150000
8000 4 2508 1059.240000
8000 4 9966 1055.950000
8000 4 5015 1058.680000
8000 4 746 1058.690000
8000 4 2021 1058.830000
8000 4 2289 1058.890000
8000 4 3524 1058.200000
8000 4 5608 1057.520000
8000 4 3714 1056.240000
8000 4 5303 1057.150000
9000 4 2655 1082.000000
9000 4 9083 1083.380000
9000 4 1193 1083.000000
9000 4 9922 1082.120000
9000 4 9904 1083.980000
9000 4 9568 1082.470000
9000 4 7425 1083.410000
9000 4 6510 1083.450000
9000 4 2176 1080.250000
9000 4 8110 1082.520000
9000 4 221 1082.080000
9000 4 5567 1082.620000
9000 4 5949 1082.460000
9000 4 7583 1080.900000
9000 4 4487 1082.890000
9000 4 6064 1080.220000
9000 4 4447 1081.840000
9000 4 1051 1082.500000
9000 4 2068 1083.910000
9000 4 2402 1083.600000
10000 4 8581 1110.430000
10000 4 8741 1110.960000
10000 4 2701 1111.210000
10000 4 9502 1112.850000
10000 4 3621 1112.430000
10000 4 5573 1112.100000
10000 4 8762 1111.750000
10000 4 853 1113.620000
10000 4 5040 1111.170000
10000 4 4757 1112.090000
10000 4 106 1111.750000
10000 4 8796 1112.080000
10000 4 7102 1111.600000
10000 4 7416 1111.080000
10000 4 4067 1111.480000
10000 4 2530 1110.770000
10000 4 9564 1112.470000
10000 4 5652 1112.300000
10000 4 2083 1110.070000
10000 4 3051 1112.960000
11000 4 5129 1135.420000
11000 4 8883 1137.240000
11000 4 4210 1137.550000
11000 4 9268 1133.270000
11000 4 5126 1135.220000
11000 4 9692 1135.090000
11000 4 7606 1135.190000
11000 4 7340 1135.120000
11000 4 936 1138.540000
11000 4 5111 1135.520000
11000 4 2515 1136.090000
11000 4 9399 1135.790000
11000 4 3999 1135.820000
11000 4 9288 1136.740000
11000 4 5444 1138.850000
11000 4 9555 1135.690000
11000 4 3491 1135.850000
11000 4 3133 1135.910000
11000 4 704 1136.380000
11000 4 3159 1138.980000
12000 4 8821 1166.920000
12000 4 4098 1168.480000
12000 4 277 1165.730000
12000 4 5063 1167.200000
12000 4 3925 1169.450000
12000 4 2468 1168.750000
12000 4 3227 1165.940000
12000 4 2164 1167.600000
12000 4 6199 1166.420000
12000 4 4663 1167.950000
12000 4 838 1168.080000
12000 4 25 1166.620000
12000 4 7634 1166.920000
12000 4 7793 1166.910000
12000 4 5851 1167.300000
12000 4 5672 1167.230000
12000 4 4412 1167.400000
12000 4 8253 1169.710000
12000 4 3290 1167.270000
12000 4 6359 1171.250000
13000 4 3646 1188.440000
13000 4 7435 1187.690000
13000 4 4673 1186.370000
13000 4 3892 1187.890000
13000 4 5885 1186.460000
13000 4 3250 1186.440000
13000 4 693 1186.290000
13000 4 9411 1186.870000
13000 4 4703 1187.950000
13000 4 6522 1185.990000
13000 4 71 1186.560000
13000 4 4400 1188.100000
13000 4 2334 1187.020000
13000 4 5868 1187.380000
13000 4 4222 1186.360000
13000 4 5458 1186.360000
13000 4 9599 1186.990000
13000 4 7727 1186.240000
13000 4 5433 1187.340000
13000 4 6521 1184.730000
14000 4 1469 1207.010000
14000 4 1516 1207.850000
14000 4 5949 1208.660000
14000 4 2610 1208.620000
14000 4 5251 1209.240000
14000 4 5235 1209.450000
14000 4 5533 1209.170000
14000 4 7280 1210.220000
14000 4 6867 1207.590000
14000 4 5785 1208.390000
14000 4 1196 1209.230000
14000 4 1102 1208.840000
14000 4 4804 1206.630000
14000 4 5815 1211.370000
14000 4 1083 1206.720000
14000 4 6770 1208.200000
14000 4 7538 1208.630000
14000 4 8128 1209.080000
14000 4 2854 1207.580000
14000 4 8438 1209.270000
15000 4 7702 1230.400000
15000 4 7011 1229.910000
15000 4 1693 1229.900000
15000 4 1273 1231.440000
15000 4 9801 1231.470000
15000 4 6112 1229.180000
15000 4 9447 1230.360000
15000 4 674 1231.040000
15000 4 7497 1230.880000
15000 4 1038 1232.770000
15000 4 4631 1230.940000
15000 4 3226 1229.230000
15000 4 2246 1230.990000
15000 4 7023 1231.570000
15000 4 8723 1231.040000
15000 4 1069 1230.890000
15000 4 5569 1230.640000
15000 4 1230 1231.500000
15000 4 2707 1230.490000
15000 4 3541 1229.800000
16000 4 3989 1260.680000
16000 4 5946 1259.340000
16000 4 1083 1258.640000
16000 4 8810 1261.390000
16000 4 1877 1258.010000
16000 4 1794 1259.070000
16000 4 1438 1259.480000
16000 4 5486 1257.940000
16000 4 821 1258.800000
16000 4 8000 1258.510000
16000 4 841 1259.770000
16000 4 6132 1260.430000
16000 4 7097 1259.970000
16000 4 3284 1258.220000
16000 4 5780 1259.070000
16000 4 7184 1260.250000
16000 4 4106 1261.670000
16000 4 9034 1260.000000
16000 4 4289 1259.920000
16000 4 8938 1260.950000
17000 4 8980 1273.840000
17000 4 1089 1274.140000
17000 4 3707 1273.800000
17000 4 755 1275.650000
17000 4 848 1276.830000
17000 4 5714 1275.190000
17000 4 3869 1275.120000
17000 4 5150 1273.610000
17000 4 940 1274.080000
17000 4 9354 1274.250000
17000 4 9909 1272.150000
17000 4 6182 1274.640000
17000 4 9411 1273.470000
17000 4 1910 1274.200000
17000 4 6248 1273.390000
17000 4 6957 1275.560000
17000 4 3969 1275.010000
17000 4 5614 1273.170000
17000 4 9256 1274.620000
17000 4 4303 1272.100000
18000 4 9066 1287.290000
18000 4 5985 1287.970000
18000 4 975 1287.100000
18000 4 9641 1287.700000
18000 4 7196 1285.440000
18000 4 6482 1285.480000
18000 4 2450 1289.150000
18000 4 6107 1286.910000
18000 4 4020 1287.950000
18000 4 4455 1287.250000
18000 4 4185 1289.750000
18000 4 6918 1287.730000
18000 4 1299 1287.900000
18000 4 1437 1286.830000
18000 4 5802 1289.730000
18000 4 636 1288.480000
18000 4 6761 1285.660000
18000 4 4369 1286.800000
18000 4 4555 1289.130000
18000 4 6979 1287.470000
19000 4 1211 1303.680000
19000 4 8145 1301.150000
19000 4 6380 1300.400000
19000 4 2155 1302.710000
19000 4 4695 1303.190000
19000 4 2629 1299.840000
19000 4 2809 1303.320000
19000 4 8653 1301.170000
19000 4 888 1302.260000
19000 4 1038 1302.310000
19000 4 8869 1301.350000
19000 4 5250 1301.940000
19000 4 6167 1301.310000
19000 4 8625 1301.690000
19000 4 2804 1302.040000
19000 4 6752 1302.760000
19000 4 7316 1301.880000
19000 4 1042 1301.750000
19000 4 1225 1302.490000
19000 4 3628 1302.260000
20000 4 1861 1320.310000
20000 4 1374 1318.890000
20000 4 8287 1319.590000
20000 4 6703 1321.970000
20000 4 8490 1320.750000
20000 4 7524 1319.760000
20000 4 8942 1319.920000
20000 4 2691 1318.750000
20000 4 9779 1320.300000
20000 4 8230 1319.710000
20000 4 4346 1321.870000
20000 4 9475 1320.910000
20000 4 5141 1322.250000
20000 4 7827 1318.280000
20000 4 6854 1321.640000
20000 4 6357 1321.670000
20000 4 409 1320.740000
20000 4 2854 1317.270000
20000 4 4183 1320.110000
20000 4 3849 1319.540000

